Hybrid Semantic-Shannon Communications

Semantic communications are considered a promising beyond-Shannon/bit paradigm to reduce network traffic and increase reliability, thus making wireless networks more energy efficient, robust, and sustainable. However, the performance is limited by the efficiency of the semantic transceivers, i.e., the achievable "similarity" between the transmitted and received signals. Under strict similarity conditions, semantic transmission may not be applicable and bit communication is mandatory. In this paper, for the first time in the literature, we propose a multi-carrier Hybrid Semantic-Shannon communication system where, without loss of generality, the case of text transmission is investigated. To this end, a joint semantic-bit transmission selection and power allocation optimization problem is formulated, aiming to minimize two transmission delay metrics widely used in the literature, subject to strict similarity thresholds. Despite their non-convexity, both problems are decomposed into a convex and a mixed linear integer programming problem by using alternating optimization, both of which can be solved optimally. Furthermore, to improve the performance of the proposed hybrid schemes, a novel association of text sentences to subcarriers is proposed based on the data size of the sentences and the channel gains of the subcarriers. We show that the proposed association is optimal in terms of transmission delay. Numerical simulations verify the effectiveness of the proposed hybrid semantic-bit communication scheme and the derived sentence-to-subcarrier association, and provide useful insights into the design parameters of such systems.

==> Data/ImpL32/Imp_OST1.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   7.7284723e-03
   1.3000000e+01   1.4132267e-02
   1.3500000e+01   1.7886581e-02
   1.4000000e+01   1.7666607e-02
   1.4500000e+01   1.2147543e-02
   1.5000000e+01   4.5836667e-06
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   1.2226097e-02
   1.8000000e+01   9.1705462e-02
   1.8500000e+01   2.2173317e-01
   1.9000000e+01   4.2883502e-01
   1.9500000e+01   7.4300775e-01
   2.0000000e+01   1.1942481e+00
   2.0500000e+01   1.8125528e+00
   2.1000000e+01   2.6279187e+00
   2.1500000e+01   3.6515923e+00
   2.2000000e+01   4.8198193e+00
   2.2500000e+01   6.0500955e+00
   2.3000000e+01   7.2599164e+00
   2.3500000e+01   8.3667778e+00
   2.4000000e+01   9.2881751e+00
   2.4500000e+01   9.9590072e+00
   2.5000000e+01   1.0383785e+01
   2.5500000e+01   1.0584424e+01
   2.6000000e+01   1.0582838e+01
   2.6500000e+01   1.0400942e+01
   2.7000000e+01   1.0060649e+01
   2.7500000e+01   9.5858913e+00
   2.8000000e+01   9.0086612e+00
   2.8500000e+01   8.3629682e+00
   2.9000000e+01   7.6828216e+00
   2.9500000e+01   7.0022306e+00
   3.0000000e+01   6.3552046e+00
   3.0500000e+01   5.7689008e+00
   3.1000000e+01   5.2430691e+00
   3.1500000e+01   4.7706074e+00
   3.2000000e+01   4.3444136e+00
   3.2500000e+01   3.9573856e+00
   3.3000000e+01   3.6024213e+00
   3.3500000e+01   3.2724185e+00
   3.4000000e+01   2.9602753e+00
   3.4500000e+01   2.6588894e+00
   3.5000000e+01   2.3611588e+00
   3.5500000e+01   2.0599814e+00
   3.6000000e+01   1.7482551e+00


==> Data/ImpL32/Imp_OST2.dat <==
   9.0000000e+00   6.2591117e+01
   9.5000000e+00   6.2545580e+01
   1.0000000e+01   6.2496365e+01
   1.0500000e+01   6.2442424e+01
   1.1000000e+01   6.2382711e+01
   1.1500000e+01   6.2316179e+01
   1.2000000e+01   6.2241782e+01
   1.2500000e+01   6.2158471e+01
   1.3000000e+01   6.2065200e+01
   1.3500000e+01   6.1960923e+01
   1.4000000e+01   6.1844593e+01
   1.4500000e+01   6.1715162e+01
   1.5000000e+01   6.1571584e+01
   1.5500000e+01   6.1412696e+01
   1.6000000e+01   6.1236866e+01
   1.6500000e+01   6.1042347e+01
   1.7000000e+01   6.0827391e+01
   1.7500000e+01   6.0590251e+01
   1.8000000e+01   6.0329180e+01
   1.8500000e+01   6.0042401e+01
   1.9000000e+01   5.9728017e+01
   1.9500000e+01   5.9384103e+01
   2.0000000e+01   5.9008734e+01
   2.0500000e+01   5.8599985e+01
   2.1000000e+01   5.8155930e+01
   2.1500000e+01   5.7674805e+01
   2.2000000e+01   5.7155484e+01
   2.2500000e+01   5.6597002e+01
   2.3000000e+01   5.5998395e+01
   2.3500000e+01   5.5358698e+01
   2.4000000e+01   5.4676946e+01
   2.4500000e+01   5.3952555e+01
   2.5000000e+01   5.3186455e+01
   2.5500000e+01   5.2379958e+01
   2.6000000e+01   5.1534374e+01
   2.6500000e+01   5.0651017e+01
   2.7000000e+01   4.9731195e+01
   2.7500000e+01   4.8776580e+01
   2.8000000e+01   4.7790276e+01
   2.8500000e+01   4.6775746e+01
   2.9000000e+01   4.5736452e+01
   2.9500000e+01   4.4675859e+01
   3.0000000e+01   4.3597430e+01
   3.0500000e+01   4.2504587e+01
   3.1000000e+01   4.1400596e+01
   3.1500000e+01   4.0288681e+01
   3.2000000e+01   3.9172068e+01
   3.2500000e+01   3.8053981e+01
   3.3000000e+01   3.6937646e+01
   3.3500000e+01   3.5826287e+01
   3.4000000e+01   3.4723129e+01
   3.4500000e+01   3.3631397e+01
   3.5000000e+01   3.2554317e+01
   3.5500000e+01   3.1495113e+01
   3.6000000e+01   3.0457011e+01


==> Data/ImpL32/Imp_OST3.dat <==
   9.0000000e+00   6.2591117e+01
   9.5000000e+00   6.2537930e+01
   1.0000000e+01   6.2485236e+01
   1.0500000e+01   6.2431155e+01
   1.1000000e+01   6.2373806e+01
   1.1500000e+01   6.2311308e+01
   1.2000000e+01   6.2241782e+01
   1.2500000e+01   6.2163345e+01
   1.3000000e+01   6.2074117e+01
   1.3500000e+01   6.1972219e+01
   1.4000000e+01   6.1855769e+01
   1.4500000e+01   6.1722886e+01
   1.5000000e+01   6.1571691e+01
   1.5500000e+01   6.1401332e+01
   1.6000000e+01   6.1215077e+01
   1.6500000e+01   6.1017223e+01
   1.7000000e+01   6.0812069e+01
   1.7500000e+01   6.0603912e+01
   1.8000000e+01   6.0397049e+01
   1.8500000e+01   6.0194617e+01
   1.9000000e+01   5.9995109e+01
   1.9500000e+01   5.9795856e+01
   2.0000000e+01   5.9594191e+01
   2.0500000e+01   5.9387445e+01
   2.1000000e+01   5.9172950e+01
   2.1500000e+01   5.8943897e+01
   2.2000000e+01   5.8676913e+01
   2.2500000e+01   5.8344483e+01
   2.3000000e+01   5.7919096e+01
   2.3500000e+01   5.7373236e+01
   2.4000000e+01   5.6679390e+01
   2.4500000e+01   5.5820820e+01
   2.5000000e+01   5.4823890e+01
   2.5500000e+01   5.3725743e+01
   2.6000000e+01   5.2563517e+01
   2.6500000e+01   5.1374355e+01
   2.7000000e+01   5.0195397e+01
   2.7500000e+01   4.9055684e+01
   2.8000000e+01   4.7951865e+01
   2.8500000e+01   4.6872490e+01
   2.9000000e+01   4.5806108e+01
   2.9500000e+01   4.4741268e+01
   3.0000000e+01   4.3666520e+01
   3.0500000e+01   4.2573095e+01
   3.1000000e+01   4.1462951e+01
   3.1500000e+01   4.0340727e+01
   3.2000000e+01   3.9211064e+01
   3.2500000e+01   3.8078599e+01
   3.3000000e+01   3.6947974e+01
   3.3500000e+01   3.5823827e+01
   3.4000000e+01   3.4710798e+01
   3.4500000e+01   3.3613526e+01
   3.5000000e+01   3.2536651e+01
   3.5500000e+01   3.1484813e+01
   3.6000000e+01   3.0462651e+01


==> Data/Imp_BER/Imp_BER1.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   2.5097854e-02
   1.3000000e+01   4.5981245e-02
   1.3500000e+01   5.8380694e-02
   1.4000000e+01   5.8026721e-02
   1.4500000e+01   4.0649846e-02
   1.5000000e+01   1.9805910e-03
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   5.5947805e-02
   1.7500000e+01   3.2996845e-01
   1.8000000e+01   7.9471622e-01
   1.8500000e+01   1.4936558e+00
   1.9000000e+01   2.4710795e+00
   1.9500000e+01   3.7714864e+00
   2.0000000e+01   5.4393757e+00
   2.0500000e+01   7.5192465e+00
   2.1000000e+01   1.0055598e+01
   2.1500000e+01   1.3064556e+01
   2.2000000e+01   1.6448750e+01
   2.2500000e+01   2.0082439e+01
   2.3000000e+01   2.3839879e+01
   2.3500000e+01   2.7595328e+01
   2.4000000e+01   3.1223043e+01
   2.4500000e+01   3.4609764e+01
   2.5000000e+01   3.7692169e+01
   2.5500000e+01   4.0419419e+01
   2.6000000e+01   4.2740674e+01
   2.6500000e+01   4.4605094e+01
   2.7000000e+01   4.5961842e+01
   2.7500000e+01   4.6777608e+01
   2.8000000e+01   4.7089211e+01
   2.8500000e+01   4.6951000e+01
   2.9000000e+01   4.6417327e+01
   2.9500000e+01   4.5542539e+01
   3.0000000e+01   4.4380988e+01
   3.0500000e+01   4.2982914e+01
   3.1000000e+01   4.1382123e+01
   3.1500000e+01   3.9608313e+01
   3.2000000e+01   3.7691181e+01
   3.2500000e+01   3.5660426e+01
   3.3000000e+01   3.3545745e+01
   3.3500000e+01   3.1376834e+01
   3.4000000e+01   2.9183393e+01
   3.4500000e+01   2.6995118e+01
   3.5000000e+01   2.4841707e+01
   3.5500000e+01   2.2752858e+01
   3.6000000e+01   2.0758268e+01


==> Data/Imp_BER/Imp_BER2.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   2.3128520e-02
   1.3000000e+01   4.2370454e-02
   1.3500000e+01   5.3790277e-02
   1.4000000e+01   5.3452463e-02
   1.4500000e+01   3.7421488e-02
   1.5000000e+01   1.7618254e-03
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   5.7913222e-02
   1.7500000e+01   3.1665588e-01
   1.8000000e+01   7.5424456e-01
   1.8500000e+01   1.4133026e+00
   1.9000000e+01   2.3450185e+00
   1.9500000e+01   3.6027222e+00
   2.0000000e+01   5.2397434e+00
   2.0500000e+01   7.3094121e+00
   2.1000000e+01   9.8650580e+00
   2.1500000e+01   1.2931426e+01
   2.2000000e+01   1.6418918e+01
   2.2500000e+01   2.0209353e+01
   2.3000000e+01   2.4184549e+01
   2.3500000e+01   2.8226323e+01
   2.4000000e+01   3.2216493e+01
   2.4500000e+01   3.6045642e+01
   2.5000000e+01   3.9639412e+01
   2.5500000e+01   4.2932209e+01
   2.6000000e+01   4.5858440e+01
   2.6500000e+01   4.8352511e+01
   2.7000000e+01   5.0348830e+01
   2.7500000e+01   5.1799656e+01
   2.8000000e+01   5.2728661e+01
   2.8500000e+01   5.3177369e+01
   2.9000000e+01   5.3187307e+01
   2.9500000e+01   5.2799997e+01
   3.0000000e+01   5.2056966e+01
   3.0500000e+01   5.0998892e+01
   3.1000000e+01   4.9663071e+01
   3.1500000e+01   4.8085953e+01
   3.2000000e+01   4.6303989e+01
   3.2500000e+01   4.4353627e+01
   3.3000000e+01   4.2271318e+01
   3.3500000e+01   4.0093512e+01
   3.4000000e+01   3.7856658e+01
   3.4500000e+01   3.5597207e+01
   3.5000000e+01   3.3351609e+01
   3.5500000e+01   3.1156313e+01
   3.6000000e+01   2.9047770e+01


==> Data/Imp_BER/Imp_BER3.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   2.0885527e-02
   1.3000000e+01   3.8297563e-02
   1.3500000e+01   4.8695814e-02
   1.4000000e+01   4.8539987e-02
   1.4500000e+01   3.4289786e-02
   1.5000000e+01   2.4049196e-03
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   9.6607337e-02
   1.7500000e+01   3.7035973e-01
   1.8000000e+01   8.2502996e-01
   1.8500000e+01   1.5033322e+00
   1.9000000e+01   2.4571629e+00
   1.9500000e+01   3.7407141e+00
   2.0000000e+01   5.4081781e+00
   2.0500000e+01   7.5137468e+00
   2.1000000e+01   1.0111612e+01
   2.1500000e+01   1.3227033e+01
   2.2000000e+01   1.6769534e+01
   2.2500000e+01   2.0619704e+01
   2.3000000e+01   2.4658135e+01
   2.3500000e+01   2.8765418e+01
   2.4000000e+01   3.2822142e+01
   2.4500000e+01   3.6719488e+01
   2.5000000e+01   4.0390994e+01
   2.5500000e+01   4.3780790e+01
   2.6000000e+01   4.6833004e+01
   2.6500000e+01   4.9491764e+01
   2.7000000e+01   5.1701200e+01
   2.7500000e+01   5.3419514e+01
   2.8000000e+01   5.4661212e+01
   2.8500000e+01   5.5454877e+01
   2.9000000e+01   5.5829088e+01
   2.9500000e+01   5.5812428e+01
   3.0000000e+01   5.5433478e+01
   3.0500000e+01   5.4721603e+01
   3.1000000e+01   5.3709308e+01
   3.1500000e+01   5.2429881e+01
   3.2000000e+01   5.0916611e+01
   3.2500000e+01   4.9202788e+01
   3.3000000e+01   4.7321700e+01
   3.3500000e+01   4.5306637e+01
   3.4000000e+01   4.3190886e+01
   3.4500000e+01   4.1007737e+01
   3.5000000e+01   3.8790479e+01
   3.5500000e+01   3.6572400e+01
   3.6000000e+01   3.4386790e+01


==> Data/Imp_L32/Imp_L32_1.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.5000000e+01   8.4646315e-01
   1.5500000e+01   1.5235674e+00
   1.6000000e+01   2.4248416e+00
   1.6500000e+01   3.5699595e+00
   1.7000000e+01   4.9785947e+00
   1.7500000e+01   6.6704207e+00
   1.8000000e+01   8.6651114e+00
   1.8500000e+01   1.0957237e+01
   1.9000000e+01   1.3440954e+01
   1.9500000e+01   1.5985316e+01
   2.0000000e+01   1.8459377e+01
   2.0500000e+01   2.0732190e+01
   2.1000000e+01   2.2672809e+01
   2.1500000e+01   2.4175097e+01
   2.2000000e+01   2.5232155e+01
   2.2500000e+01   2.5861894e+01
   2.3000000e+01   2.6082226e+01
   2.3500000e+01   2.5911061e+01
   2.4000000e+01   2.5366310e+01
   2.4500000e+01   2.4474436e+01
   2.5000000e+01   2.3296105e+01
   2.5500000e+01   2.1900535e+01
   2.6000000e+01   2.0356944e+01
   2.6500000e+01   1.8734549e+01
   2.7000000e+01   1.7102569e+01
   2.7500000e+01   1.5520098e+01
   2.8000000e+01   1.4005746e+01
   2.8500000e+01   1.2567999e+01
   2.9000000e+01   1.1215345e+01
   2.9500000e+01   9.9562705e+00
   3.0000000e+01   8.7992619e+00
   3.0500000e+01   7.7504029e+00
   3.1000000e+01   6.8061630e+00
   3.1500000e+01   5.9606084e+00
   3.2000000e+01   5.2078052e+00
   3.2500000e+01   4.5418195e+00
   3.3000000e+01   3.9567175e+00
   3.3500000e+01   3.4465651e+00
   3.4000000e+01   3.0054287e+00
   3.4500000e+01   2.6273742e+00
   3.5000000e+01   2.3064678e+00
   3.5500000e+01   2.0367756e+00
   3.6000000e+01   1.8123637e+00


==> Data/Imp_L32/Imp_L32_2.dat <==
   9.0000000e+00   3.5317454e+01
   9.5000000e+00   3.5175446e+01
   1.0000000e+01   3.5019480e+01
   1.0500000e+01   3.4848565e+01
   1.1000000e+01   3.4661704e+01
   1.1500000e+01   3.4457905e+01
   1.2000000e+01   3.4236174e+01
   1.2500000e+01   3.3995517e+01
   1.3000000e+01   3.3734940e+01
   1.3500000e+01   3.3453449e+01
   1.4000000e+01   3.3150050e+01
   1.4500000e+01   3.2823750e+01
   1.5000000e+01   3.2473554e+01
   1.5500000e+01   3.2098713e+01
   1.6000000e+01   3.1699456e+01
   1.6500000e+01   3.1276258e+01
   1.7000000e+01   3.0829592e+01
   1.7500000e+01   3.0359931e+01
   1.8000000e+01   2.9867750e+01
   1.8500000e+01   2.9353756e+01
   1.9000000e+01   2.8819597e+01
   1.9500000e+01   2.8267152e+01
   2.0000000e+01   2.7698301e+01
   2.0500000e+01   2.7114927e+01
   2.1000000e+01   2.6518908e+01
   2.1500000e+01   2.5912236e+01
   2.2000000e+01   2.5297337e+01
   2.2500000e+01   2.4676748e+01
   2.3000000e+01   2.4053006e+01
   2.3500000e+01   2.3428648e+01
   2.4000000e+01   2.2806209e+01
   2.4500000e+01   2.2188090e+01
   2.5000000e+01   2.1576145e+01
   2.5500000e+01   2.0972092e+01
   2.6000000e+01   2.0377648e+01
   2.6500000e+01   1.9794530e+01
   2.7000000e+01   1.9224456e+01
   2.7500000e+01   1.8668938e+01
   2.8000000e+01   1.8128663e+01
   2.8500000e+01   1.7604113e+01
   2.9000000e+01   1.7095770e+01
   2.9500000e+01   1.6604115e+01
   3.0000000e+01   1.6129631e+01
   3.0500000e+01   1.5672657e+01
   3.1000000e+01   1.5232955e+01
   3.1500000e+01   1.4810146e+01
   3.2000000e+01   1.4403850e+01
   3.2500000e+01   1.4013688e+01
   3.3000000e+01   1.3639279e+01
   3.3500000e+01   1.3280244e+01
   3.4000000e+01   1.2936203e+01
   3.4500000e+01   1.2606776e+01
   3.5000000e+01   1.2291583e+01
   3.5500000e+01   1.1990246e+01
   3.6000000e+01   1.1702383e+01


==> Data/Imp_L32/Imp_L32_3.dat <==
   9.0000000e+00   3.5317454e+01
   9.5000000e+00   3.5257304e+01
   1.0000000e+01   3.5137430e+01
   1.0500000e+01   3.4966605e+01
   1.1000000e+01   3.4753605e+01
   1.1500000e+01   3.4507203e+01
   1.2000000e+01   3.4236174e+01
   1.2500000e+01   3.3949293e+01
   1.3000000e+01   3.3655334e+01
   1.3500000e+01   3.3363071e+01
   1.4000000e+01   3.3081279e+01
   1.4500000e+01   3.2818732e+01
   1.5000000e+01   3.2584206e+01
   1.5500000e+01   3.2391053e+01
   1.6000000e+01   3.2270954e+01
   1.6500000e+01   3.2260166e+01
   1.7000000e+01   3.2394949e+01
   1.7500000e+01   3.2711560e+01
   1.8000000e+01   3.3246258e+01
   1.8500000e+01   3.4013863e+01
   1.9000000e+01   3.4943433e+01
   1.9500000e+01   3.5942588e+01
   2.0000000e+01   3.6918947e+01
   2.0500000e+01   3.7780129e+01
   2.1000000e+01   3.8433754e+01
   2.1500000e+01   3.8798851e+01
   2.2000000e+01   3.8840097e+01
   2.2500000e+01   3.8533578e+01
   2.3000000e+01   3.7855378e+01
   2.3500000e+01   3.6781585e+01
   2.4000000e+01   3.5288285e+01
   2.4500000e+01   3.3379053e+01
   2.5000000e+01   3.1167421e+01
   2.5500000e+01   2.8794410e+01
   2.6000000e+01   2.6401043e+01
   2.6500000e+01   2.4128341e+01
   2.7000000e+01   2.2117324e+01
   2.7500000e+01   2.0475358e+01
   2.8000000e+01   1.9175181e+01
   2.8500000e+01   1.8155875e+01
   2.9000000e+01   1.7356521e+01
   2.9500000e+01   1.6716201e+01
   3.0000000e+01   1.6173996e+01
   3.0500000e+01   1.5678569e+01
   3.1000000e+01   1.5216908e+01
   3.1500000e+01   1.4785580e+01
   3.2000000e+01   1.4381154e+01
   3.2500000e+01   1.4000197e+01
   3.3000000e+01   1.3639279e+01
   3.3500000e+01   1.3294966e+01
   3.4000000e+01   1.2963828e+01
   3.4500000e+01   1.2642433e+01
   3.5000000e+01   1.2327348e+01
   3.5500000e+01   1.2015142e+01
   3.6000000e+01   1.1702383e+01


==> Data/Imp_L64/Imp_L64_1.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   4.4410118e-01
   1.8000000e+01   8.8739799e-01
   1.8500000e+01   1.5290762e+00
   1.9000000e+01   2.3832109e+00
   1.9500000e+01   3.4594620e+00
   2.0000000e+01   4.7674895e+00
   2.0500000e+01   6.3169531e+00
   2.1000000e+01   8.1175129e+00
   2.1500000e+01   1.0158152e+01
   2.2000000e+01   1.2345149e+01
   2.2500000e+01   1.4564104e+01
   2.3000000e+01   1.6700619e+01
   2.3500000e+01   1.8640295e+01
   2.4000000e+01   2.0268734e+01
   2.4500000e+01   2.1494085e+01
   2.5000000e+01   2.2314689e+01
   2.5500000e+01   2.2751439e+01
   2.6000000e+01   2.2825223e+01
   2.6500000e+01   2.2556932e+01
   2.7000000e+01   2.1967457e+01
   2.7500000e+01   2.1084647e+01
   2.8000000e+01   1.9964186e+01
   2.8500000e+01   1.8668717e+01
   2.9000000e+01   1.7260884e+01
   2.9500000e+01   1.5803329e+01
   3.0000000e+01   1.4358695e+01
   3.0500000e+01   1.2979414e+01
   3.1000000e+01   1.1677072e+01
   3.1500000e+01   1.0453042e+01
   3.2000000e+01   9.3086982e+00
   3.2500000e+01   8.2454148e+00
   3.3000000e+01   7.2645655e+00
   3.3500000e+01   6.3675242e+00
   3.4000000e+01   5.5556649e+00
   3.4500000e+01   4.8303615e+00
   3.5000000e+01   4.1929880e+00
   3.5500000e+01   3.6449182e+00
   3.6000000e+01   3.1875261e+00


==> Data/Imp_L64/Imp_L64_2.dat <==
   9.0000000e+00   3.2840204e+01
   9.5000000e+00   3.2763801e+01
   1.0000000e+01   3.2678558e+01
   1.0500000e+01   3.2583638e+01
   1.1000000e+01   3.2478200e+01
   1.1500000e+01   3.2361405e+01
   1.2000000e+01   3.2232413e+01
   1.2500000e+01   3.2090385e+01
   1.3000000e+01   3.1934482e+01
   1.3500000e+01   3.1763863e+01
   1.4000000e+01   3.1577689e+01
   1.4500000e+01   3.1375122e+01
   1.5000000e+01   3.1155321e+01
   1.5500000e+01   3.0917430e+01
   1.6000000e+01   3.0660531e+01
   1.6500000e+01   3.0383688e+01
   1.7000000e+01   3.0085966e+01
   1.7500000e+01   2.9766429e+01
   1.8000000e+01   2.9424141e+01
   1.8500000e+01   2.9058454e+01
   1.9000000e+01   2.8669867e+01
   1.9500000e+01   2.8259166e+01
   2.0000000e+01   2.7827135e+01
   2.0500000e+01   2.7374562e+01
   2.1000000e+01   2.6902231e+01
   2.1500000e+01   2.6411117e+01
   2.2000000e+01   2.5902953e+01
   2.2500000e+01   2.5379659e+01
   2.3000000e+01   2.4843158e+01
   2.3500000e+01   2.4295370e+01
   2.4000000e+01   2.3738216e+01
   2.4500000e+01   2.3173682e+01
   2.5000000e+01   2.2604004e+01
   2.5500000e+01   2.2031483e+01
   2.6000000e+01   2.1458419e+01
   2.6500000e+01   2.0887112e+01
   2.7000000e+01   2.0319864e+01
   2.7500000e+01   1.9758820e+01
   2.8000000e+01   1.9205513e+01
   2.8500000e+01   1.8661320e+01
   2.9000000e+01   1.8127621e+01
   2.9500000e+01   1.7605792e+01
   3.0000000e+01   1.7097214e+01
   3.0500000e+01   1.6603050e+01
   3.1000000e+01   1.6123620e+01
   3.1500000e+01   1.5659030e+01
   3.2000000e+01   1.5209384e+01
   3.2500000e+01   1.4774788e+01
   3.3000000e+01   1.4355349e+01
   3.3500000e+01   1.3951171e+01
   3.4000000e+01   1.3562362e+01
   3.4500000e+01   1.3189026e+01
   3.5000000e+01   1.2831268e+01
   3.5500000e+01   1.2489196e+01
   3.6000000e+01   1.2162914e+01


==> Data/Imp_L64/Imp_L64_3.dat <==
   9.0000000e+00   3.2840204e+01
   9.5000000e+00   3.2758798e+01
   1.0000000e+01   3.2671280e+01
   1.0500000e+01   3.2576267e+01
   1.1000000e+01   3.2472374e+01
   1.1500000e+01   3.2358218e+01
   1.2000000e+01   3.2232413e+01
   1.2500000e+01   3.2093576e+01
   1.3000000e+01   3.1940323e+01
   1.3500000e+01   3.1771269e+01
   1.4000000e+01   3.1585031e+01
   1.4500000e+01   3.1380223e+01
   1.5000000e+01   3.1155463e+01
   1.5500000e+01   3.0910061e+01
   1.6000000e+01   3.0646112e+01
   1.6500000e+01   3.0366408e+01
   1.7000000e+01   3.0073738e+01
   1.7500000e+01   2.9770895e+01
   1.8000000e+01   2.9460668e+01
   1.8500000e+01   2.9147575e+01
   1.9000000e+01   2.8843042e+01
   1.9500000e+01   2.8560219e+01
   2.0000000e+01   2.8312258e+01
   2.0500000e+01   2.8112312e+01
   2.1000000e+01   2.7973531e+01
   2.1500000e+01   2.7903345e+01
   2.2000000e+01   2.7886287e+01
   2.2500000e+01   2.7901170e+01
   2.3000000e+01   2.7926805e+01
   2.3500000e+01   2.7942004e+01
   2.4000000e+01   2.7925579e+01
   2.4500000e+01   2.7854296e+01
   2.5000000e+01   2.7696743e+01
   2.5500000e+01   2.7419466e+01
   2.6000000e+01   2.6989008e+01
   2.6500000e+01   2.6371911e+01
   2.7000000e+01   2.5534722e+01
   2.7500000e+01   2.4462529e+01
   2.8000000e+01   2.3214609e+01
   2.8500000e+01   2.1868787e+01
   2.9000000e+01   2.0502884e+01
   2.9500000e+01   1.9194726e+01
   3.0000000e+01   1.8022135e+01
   3.0500000e+01   1.7045174e+01
   3.1000000e+01   1.6252864e+01
   3.1500000e+01   1.5616466e+01
   3.2000000e+01   1.5107240e+01
   3.2500000e+01   1.4696448e+01
   3.3000000e+01   1.4355349e+01
   3.3500000e+01   1.4055204e+01
   3.4000000e+01   1.3767274e+01
   3.4500000e+01   1.3462819e+01
   3.5000000e+01   1.3113101e+01
   3.5500000e+01   1.2689379e+01
   3.6000000e+01   1.2162914e+01


==> Data/MinMax_Imp/Imp_MinMax.dat <==
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   2.0212752e-04
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8500000e+01   2.5426438e-03
   1.9000000e+01   6.8881849e-03
   1.9500000e+01   1.3440284e-02
   2.0000000e+01   2.2602600e-02
   2.0500000e+01   3.4778795e-02
   2.1000000e+01   5.0372528e-02
   2.1500000e+01   7.5892461e-02
   2.2000000e+01   1.4226725e-01
   2.2500000e+01   2.8653056e-01
   2.3000000e+01   5.4571605e-01
   2.3500000e+01   9.5685738e-01
   2.4000000e+01   1.5569882e+00
   2.4500000e+01   2.3652724e+00
   2.5000000e+01   3.3293945e+00
   2.5500000e+01   4.3791694e+00
   2.6000000e+01   5.4444118e+00
   2.6500000e+01   6.4549365e+00
   2.7000000e+01   7.3405584e+00
   2.7500000e+01   8.0448434e+00
   2.8000000e+01   8.5663629e+00
   2.8500000e+01   8.9174395e+00
   2.9000000e+01   9.1103957e+00
   2.9500000e+01   9.1575541e+00
   3.0000000e+01   9.0712372e+00
   3.0500000e+01   8.8644949e+00
   3.1000000e+01   8.5532860e+00
   3.1500000e+01   8.1542967e+00
   3.2000000e+01   7.6842130e+00
   3.2500000e+01   7.1597212e+00
   3.3000000e+01   6.5975073e+00
   3.3500000e+01   6.0136588e+00
   3.4000000e+01   5.4218689e+00
   3.4500000e+01   4.8352319e+00
   3.5000000e+01   4.2668425e+00
   3.5500000e+01   3.7297950e+00
   3.6000000e+01   3.2371840e+00
   3.6500000e+01   2.7994452e+00
   3.7000000e+01   2.4163796e+00
   3.7500000e+01   2.0851294e+00
   3.8000000e+01   1.8028369e+00
   3.8500000e+01   1.5666442e+00
   3.9000000e+01   1.3736937e+00
   3.9500000e+01   1.2205697e+00
   4.0000000e+01   1.1016256e+00
   4.0500000e+01   1.0106566e+00
   4.1000000e+01   9.4145825e-01
   4.1500000e+01   8.8782593e-01
   4.2000000e+01   8.4355506e-01
   4.2500000e+01   8.0334885e-01
   4.3000000e+01   7.6554171e-01
   4.3500000e+01   7.2937586e-01
   4.4000000e+01   6.9409351e-01
   4.4500000e+01   6.5893686e-01
   4.5000000e+01   6.2314814e-01
   4.5500000e+01   5.8596955e-01
   4.6000000e+01   5.4664331e-01
   4.6500000e+01   5.0441163e-01
   4.7000000e+01   4.5851672e-01
   4.7500000e+01   4.0820079e-01
   4.8000000e+01   3.5270605e-01


==> Data/MinMax_Imp/MinMax_Imp_BER1.dat <==
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   5.2248123e-03
   1.6000000e+01   7.3335958e-03
   1.6500000e+01   7.0959284e-03
   1.7000000e+01   5.2813880e-03
   1.7500000e+01   2.6595526e-03
   1.8000000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   2.0000000e+01   4.3761763e-03
   2.0500000e+01   1.3071707e-02
   2.1000000e+01   2.6346987e-02
   2.1500000e+01   4.9384385e-02
   2.2000000e+01   1.0501742e-01
   2.2500000e+01   2.2049240e-01
   2.3000000e+01   4.2305563e-01
   2.3500000e+01   7.3995343e-01
   2.4000000e+01   1.1984321e+00
   2.4500000e+01   1.8205009e+00
   2.5000000e+01   2.6072206e+00
   2.5500000e+01   3.5544151e+00
   2.6000000e+01   4.6579082e+00
   2.6500000e+01   5.9135236e+00
   2.7000000e+01   7.3170852e+00
   2.7500000e+01   8.8539259e+00
   2.8000000e+01   1.0467416e+01
   2.8500000e+01   1.2090433e+01
   2.9000000e+01   1.3655857e+01
   2.9500000e+01   1.5096567e+01
   3.0000000e+01   1.6345441e+01
   3.0500000e+01   1.7346086e+01
   3.1000000e+01   1.8085017e+01
   3.1500000e+01   1.8559475e+01
   3.2000000e+01   1.8766703e+01
   3.2500000e+01   1.8703943e+01
   3.3000000e+01   1.8368436e+01
   3.3500000e+01   1.7766044e+01
   3.4000000e+01   1.6937108e+01
   3.4500000e+01   1.5930587e+01
   3.5000000e+01   1.4795441e+01
   3.5500000e+01   1.3580631e+01
   3.6000000e+01   1.2335114e+01
   3.6500000e+01   1.1102369e+01
   3.7000000e+01   9.9039311e+00
   3.7500000e+01   8.7558555e+00
   3.8000000e+01   7.6741955e+00
   3.8500000e+01   6.6750049e+00
   3.9000000e+01   5.7743372e+00
   3.9500000e+01   4.9882462e+00
   4.0000000e+01   4.3327855e+00
   4.0500000e+01   3.8240089e+00
   4.1000000e+01   3.4779699e+00
   4.1500000e+01   3.3107224e+00
   4.2000000e+01   3.3383199e+00


==> Data/MinMax_Imp/MinMax_Imp_BER2.dat <==
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8500000e+01   2.6627338e-03
   1.9000000e+01   5.9056246e-03
   1.9500000e+01   9.6609382e-03
   2.0000000e+01   1.3860940e-02
   2.0500000e+01   1.8437897e-02
   2.1000000e+01   2.3324075e-02
   2.1500000e+01   3.4015870e-02
   2.2000000e+01   7.8266210e-02
   2.2500000e+01   1.8939215e-01
   2.3000000e+01   4.0071075e-01
   2.3500000e+01   7.4553907e-01
   2.4000000e+01   1.2571942e+00
   2.4500000e+01   1.9627215e+00
   2.5000000e+01   2.8640804e+00
   2.5500000e+01   3.9569584e+00
   2.6000000e+01   5.2370431e+00
   2.6500000e+01   6.7000224e+00
   2.7000000e+01   8.3415837e+00
   2.7500000e+01   1.0145805e+01
   2.8000000e+01   1.2050325e+01
   2.8500000e+01   1.3981172e+01
   2.9000000e+01   1.5864376e+01
   2.9500000e+01   1.7625966e+01
   3.0000000e+01   1.9191969e+01
   3.0500000e+01   2.0500049e+01
   3.1000000e+01   2.1534403e+01
   3.1500000e+01   2.2290860e+01
   3.2000000e+01   2.2765251e+01
   3.2500000e+01   2.2953407e+01
   3.3000000e+01   2.2851157e+01
   3.3500000e+01   2.2461882e+01
   3.4000000e+01   2.1819164e+01
   3.4500000e+01   2.0964135e+01
   3.5000000e+01   1.9937929e+01
   3.5500000e+01   1.8781676e+01
   3.6000000e+01   1.7536509e+01
   3.6500000e+01   1.6240550e+01
   3.7000000e+01   1.4919871e+01
   3.7500000e+01   1.3597533e+01
   3.8000000e+01   1.2296599e+01
   3.8500000e+01   1.1040129e+01
   3.9000000e+01   9.8511861e+00
   3.9500000e+01   8.7528309e+00
   4.0000000e+01   7.7681250e+00
   4.0500000e+01   6.9201301e+00
   4.1000000e+01   6.2319076e+00
   4.1500000e+01   5.7265191e+00
   4.2000000e+01   5.4270262e+00


==> Data/MinMax_Util/MinMax_Util_BER1.dat <==
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0500000e+01   2.4734125e-01
   2.1000000e+01   8.3666667e-01
   2.1500000e+01   1.7073730e+00
   2.2000000e+01   2.9107148e+00
   2.2500000e+01   4.4996493e+00
   2.3000000e+01   6.5271340e+00
   2.3500000e+01   9.0461262e+00
   2.4000000e+01   1.2109583e+01
   2.4500000e+01   1.5738469e+01
   2.5000000e+01   1.9825768e+01
   2.5500000e+01   2.4232475e+01
   2.6000000e+01   2.8819581e+01
   2.6500000e+01   3.3448078e+01
   2.7000000e+01   3.7978958e+01
   2.7500000e+01   4.2281268e+01
   2.8000000e+01   4.6256265e+01
   2.8500000e+01   4.9813263e+01
   2.9000000e+01   5.2861572e+01
   2.9500000e+01   5.5310505e+01
   3.0000000e+01   5.7069375e+01
   3.0500000e+01   5.8069788e+01
   3.1000000e+01   5.8332535e+01
   3.1500000e+01   5.7900699e+01
   3.2000000e+01   5.6817365e+01
   3.2500000e+01   5.5125617e+01
   3.3000000e+01   5.2868542e+01
   3.3500000e+01   5.0099524e+01
   3.4000000e+01   4.6913164e+01
   3.4500000e+01   4.3414360e+01
   3.5000000e+01   3.9708013e+01
   3.5500000e+01   3.5899023e+01
   3.6000000e+01   3.2092292e+01
   3.6500000e+01   2.8382306e+01
   3.7000000e+01   2.4821909e+01
   3.7500000e+01   2.1453529e+01
   3.8000000e+01   1.8319597e+01
   3.8500000e+01   1.5462541e+01
   3.9000000e+01   1.2924792e+01
   3.9500000e+01   1.0748778e+01
   4.0000000e+01   8.9769310e+00
   4.0500000e+01   7.6516789e+00
   4.1000000e+01   6.8154519e+00
   4.1500000e+01   6.5106796e+00
   4.2000000e+01   6.2797917e+00


==> Data/MinMax_Util/MinMax_Util_BER2.dat <==
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0500000e+01   1.4548453e-01
   2.1000000e+01   7.5395833e-01
   2.1500000e+01   1.6686933e+00
   2.2000000e+01   2.9544727e+00
   2.2500000e+01   4.6796448e+00
   2.3000000e+01   6.9125579e+00
   2.3500000e+01   9.7215602e+00
   2.4000000e+01   1.3175000e+01
   2.4500000e+01   1.7300063e+01
   2.5000000e+01   2.1959284e+01
   2.5500000e+01   2.6974037e+01
   2.6000000e+01   3.2165693e+01
   2.6500000e+01   3.7355626e+01
   2.7000000e+01   4.2365208e+01
   2.7500000e+01   4.7032875e+01
   2.8000000e+01   5.1265311e+01
   2.8500000e+01   5.4986265e+01
   2.9000000e+01   5.8119484e+01
   2.9500000e+01   6.0588716e+01
   3.0000000e+01   6.2317708e+01
   3.0500000e+01   6.3251036e+01
   3.1000000e+01   6.3416577e+01
   3.1500000e+01   6.2863038e+01
   3.2000000e+01   6.1639126e+01
   3.2500000e+01   5.9793544e+01
   3.3000000e+01   5.7375000e+01
   3.3500000e+01   5.4443977e+01
   3.4000000e+01   5.1108072e+01
   3.4500000e+01   4.7486660e+01
   3.5000000e+01   4.3699114e+01
   3.5500000e+01   3.9864811e+01
   3.6000000e+01   3.6103125e+01
   3.6500000e+01   3.2514839e+01
   3.7000000e+01   2.9126374e+01
   3.7500000e+01   2.5945558e+01
   3.8000000e+01   2.2980220e+01
   3.8500000e+01   2.0238188e+01
   3.9000000e+01   1.7727292e+01
   3.9500000e+01   1.5455359e+01
   4.0000000e+01   1.3430220e+01
   4.0500000e+01   1.1659702e+01
   4.1000000e+01   1.0151635e+01
   4.1500000e+01   8.9138470e+00
   4.2000000e+01   7.9541667e+00


==> Data/MinMax_Util/Util_MinMax.dat <==
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   3.3892669e-01
   1.6000000e+01   4.8350195e-01
   1.6500000e+01   4.7781135e-01
   1.7000000e+01   3.6594045e-01
   1.7500000e+01   1.9197481e-01
   1.8000000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0500000e+01   3.1298304e-01
   2.1000000e+01   9.3875000e-01
   2.1500000e+01   1.8547017e+00
   2.2000000e+01   3.1028987e+00
   2.2500000e+01   4.7249965e+00
   2.3000000e+01   6.7626507e+00
   2.3500000e+01   9.2575167e+00
   2.4000000e+01   1.2251250e+01
   2.4500000e+01   1.5739350e+01
   2.5000000e+01   1.9532694e+01
   2.5500000e+01   2.3396002e+01
   2.6000000e+01   2.7093995e+01
   2.6500000e+01   3.0391393e+01
   2.7000000e+01   3.3052917e+01
   2.7500000e+01   3.4904943e+01
   2.8000000e+01   3.6020475e+01
   2.8500000e+01   3.6534171e+01
   2.9000000e+01   3.6580691e+01
   2.9500000e+01   3.6294692e+01
   3.0000000e+01   3.5810833e+01
   3.0500000e+01   3.5237034e+01
   3.1000000e+01   3.4574247e+01
   3.1500000e+01   3.3796687e+01
   3.2000000e+01   3.2878567e+01
   3.2500000e+01   3.1794100e+01
   3.3000000e+01   3.0517500e+01
   3.3500000e+01   2.9034493e+01
   3.4000000e+01   2.7376857e+01
   3.4500000e+01   2.5587883e+01
   3.5000000e+01   2.3710860e+01
   3.5500000e+01   2.1789080e+01
   3.6000000e+01   1.9865833e+01
   3.6500000e+01   1.7980665e+01
   3.7000000e+01   1.6158139e+01
   3.7500000e+01   1.4419074e+01
   3.8000000e+01   1.2784289e+01
   3.8500000e+01   1.1274603e+01
   3.9000000e+01   9.9108333e+00
   3.9500000e+01   8.7081267e+00
   4.0000000e+01   7.6589356e+00
   4.0500000e+01   6.7500394e+00
   4.1000000e+01   5.9682179e+00
   4.1500000e+01   5.3002504e+00
   4.2000000e+01   4.7329167e+00
   4.2500000e+01   4.2536742e+00
   4.3000000e+01   3.8526928e+00
   4.3500000e+01   3.5208202e+00
   4.4000000e+01   3.2489042e+00
   4.4500000e+01   3.0277927e+00
   4.5000000e+01   2.8483333e+00
   4.5500000e+01   2.7013740e+00
   4.6000000e+01   2.5777624e+00
   4.6500000e+01   2.4683465e+00
   4.7000000e+01   2.3639739e+00
   4.7500000e+01   2.2554925e+00
   4.8000000e+01   2.1337500e+00


==> Data/MinMax_k16_OST/MinMax_Util_L128_OST.dat <==
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0500000e+01   0.0000000e+00
   2.1000000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3500000e+01   2.7355475e-01
   2.4000000e+01   1.2730208e+00
   2.4500000e+01   2.8043416e+00
   2.5000000e+01   4.7726230e+00
   2.5500000e+01   7.0418838e+00
   2.6000000e+01   9.4761427e+00
   2.6500000e+01   1.1939418e+01
   2.7000000e+01   1.4295729e+01
   2.7500000e+01   1.6411286e+01
   2.8000000e+01   1.8161063e+01
   2.8500000e+01   1.9422229e+01
   2.9000000e+01   2.0071951e+01
   2.9500000e+01   1.9987395e+01
   3.0000000e+01   1.9045729e+01
   3.0500000e+01   1.7193541e+01
   3.1000000e+01   1.4655100e+01
   3.1500000e+01   1.1724095e+01
   3.2000000e+01   8.6942182e+00
   3.2500000e+01   5.8591578e+00
   3.3000000e+01   3.5126042e+00
   3.3500000e+01   1.8753846e+00
   3.4000000e+01   8.7687523e-01
   3.4500000e+01   3.7358949e-01
   3.5000000e+01   2.2204081e-01
   3.5500000e+01   2.1126163e-01
   3.6000000e+01   1.4583333e-01
   3.6500000e+01   3.2434560e-02
   3.7000000e+01   2.2424565e-04
   3.7500000e+01   0.0000000e+00
   3.8000000e+01   0.0000000e+00
   3.8500000e+01   0.0000000e+00
   3.9000000e+01   0.0000000e+00
   3.9500000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.0500000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.1500000e+01   0.0000000e+00
   4.2000000e+01   1.3072917e-01


==> Data/MinMax_k16_OST/MinMax_Util_L16_OST.dat <==
   1.5000000e+01   4.2191667e+00
   1.5500000e+01   6.3342647e+00
   1.6000000e+01   8.1881476e+00
   1.6500000e+01   9.7787807e+00
   1.7000000e+01   1.1104129e+01
   1.7500000e+01   1.2162158e+01
   1.8000000e+01   1.2950833e+01
   1.8500000e+01   1.3468119e+01
   1.9000000e+01   1.3711982e+01
   1.9500000e+01   1.3680386e+01
   2.0000000e+01   1.3371297e+01
   2.0500000e+01   1.2782680e+01
   2.1000000e+01   1.1912500e+01
   2.1500000e+01   1.0773890e+01
   2.2000000e+01   9.4406532e+00
   2.2500000e+01   8.0017588e+00
   2.3000000e+01   6.5461773e+00
   2.3500000e+01   5.1628788e+00
   2.4000000e+01   3.9408333e+00
   2.4500000e+01   2.9488735e+00
   2.5000000e+01   2.1752820e+00
   2.5500000e+01   1.5882037e+00
   2.6000000e+01   1.1557839e+00
   2.6500000e+01   8.4616767e-01
   2.7000000e+01   6.2750000e-01
   2.7500000e+01   4.7149528e-01
   2.8000000e+01   3.6414491e-01
   2.8500000e+01   2.9500954e-01
   2.9000000e+01   2.5364982e-01
   2.9500000e+01   2.2962643e-01
   3.0000000e+01   2.1250000e-01
   3.0500000e+01   1.9376419e-01
   3.1000000e+01   1.7264458e-01
   3.1500000e+01   1.5029978e-01
   3.2000000e+01   1.2788836e-01
   3.2500000e+01   1.0656890e-01
   3.3000000e+01   8.7500000e-02
   3.3500000e+01   7.1565258e-02
   3.4000000e+01   5.8548361e-02
   3.4500000e+01   4.7958015e-02
   3.5000000e+01   3.9302924e-02
   3.5500000e+01   3.2091795e-02
   3.6000000e+01   2.5833333e-02
   3.6500000e+01   2.0125244e-02
   3.7000000e+01   1.4921230e-02
   3.7500000e+01   1.0263995e-02
   3.8000000e+01   6.1962430e-03
   3.8500000e+01   2.7606769e-03
   3.9000000e+01   0.0000000e+00
   3.9500000e+01   0.0000000e+00
   4.0000000e+01   0.0000000e+00
   4.0500000e+01   0.0000000e+00
   4.1000000e+01   0.0000000e+00
   4.1500000e+01   0.0000000e+00
   4.2000000e+01   0.0000000e+00


==> Data/MinMax_k16_OST/MinMax_Util_L64_OST.dat <==
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.8000000e+01   2.0833333e-04
   1.8500000e+01   5.0863333e-04
   1.9000000e+01   3.1567333e-03
   1.9500000e+01   8.4500000e-03
   2.0000000e+01   1.2300000e-01
   2.0500000e+01   1.7146412e-01
   2.1000000e+01   5.8291667e-01
   2.1500000e+01   1.1780501e+00
   2.2000000e+01   1.9278997e+00
   2.2500000e+01   2.7917320e+00
   2.3000000e+01   3.7288137e+00
   2.3500000e+01   4.6984114e+00
   2.4000000e+01   5.6597917e+00
   2.4500000e+01   6.5685712e+00
   2.5000000e+01   7.3657667e+00
   2.5500000e+01   7.9887449e+00
   2.6000000e+01   8.3748723e+00
   2.6500000e+01   8.4615156e+00
   2.7000000e+01   8.1860417e+00
   2.7500000e+01   7.5162018e+00
   2.8000000e+01   6.5412864e+00
   2.8500000e+01   5.3809709e+00
   2.9000000e+01   4.1549303e+00
   2.9500000e+01   2.9828399e+00
   3.0000000e+01   1.9843750e+00
   3.0500000e+01   1.2508471e+00
   3.1000000e+01   7.6011372e-01
   3.1500000e+01   4.6166851e-01
   3.2000000e+01   3.0500530e-01
   3.2500000e+01   2.3961787e-01
   3.3000000e+01   2.1500000e-01
   3.3500000e+01   1.8962647e-01
   3.4000000e+01   1.5789603e-01
   3.4500000e+01   1.2318842e-01
   3.5000000e+01   8.8883381e-02
   3.5500000e+01   5.8360661e-02
   3.6000000e+01   3.5000000e-02
   3.6500000e+01   2.1310556e-02
   3.7000000e+01   1.6319142e-02
   3.7500000e+01   1.8181986e-02
   3.8000000e+01   2.5055314e-02
   3.8500000e+01   3.5095354e-02
   3.9000000e+01   4.6458333e-02
   3.9500000e+01   5.7300479e-02
   4.0000000e+01   6.5778020e-02
   4.0500000e+01   7.0047181e-02
   4.1000000e+01   6.8264191e-02
   4.1500000e+01   5.8585277e-02
   4.2000000e+01   3.9166667e-02


==> Data/MinMax_k16_SST/MinMax_Util_L128_SST.dat <==
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.8000000e+01   0.0000000e+00
   1.8500000e+01   3.3020428e-02
   1.9000000e+01   6.0380211e-02
   1.9500000e+01   7.6418705e-02
   2.0000000e+01   7.5475264e-02
   2.0500000e+01   5.1889244e-02
   2.1000000e+01   0.0000000e+00
   2.1500000e+01   0.0000000e+00
   2.2000000e+01   0.0000000e+00
   2.2500000e+01   0.0000000e+00
   2.3000000e+01   0.0000000e+00
   2.3500000e+01   0.0000000e+00
   2.4000000e+01   2.8197917e-01
   2.4500000e+01   7.6721125e-01
   2.5000000e+01   1.5257118e+00
   2.5500000e+01   2.6478974e+00
   2.6000000e+01   4.2241845e+00
   2.6500000e+01   6.3449896e+00
   2.7000000e+01   9.1007292e+00
   2.7500000e+01   1.2523221e+01
   2.8000000e+01   1.6409884e+01
   2.8500000e+01   2.0499541e+01
   2.9000000e+01   2.4531014e+01
   2.9500000e+01   2.8243122e+01
   3.0000000e+01   3.1374687e+01
   3.0500000e+01   3.3726019e+01
   3.1000000e+01   3.5343370e+01
   3.1500000e+01   3.6334484e+01
   3.2000000e+01   3.6807101e+01
   3.2500000e+01   3.6868963e+01
   3.3000000e+01   3.6627813e+01
   3.3500000e+01   3.6172003e+01
   3.4000000e+01   3.5512341e+01
   3.4500000e+01   3.4640245e+01
   3.5000000e+01   3.3547134e+01
   3.5500000e+01   3.2224427e+01
   3.6000000e+01   3.0663542e+01
   3.6500000e+01   2.8866663e+01
   3.7000000e+01   2.6879037e+01
   3.7500000e+01   2.4756672e+01
   3.8000000e+01   2.2555579e+01
   3.8500000e+01   2.0331768e+01
   3.9000000e+01   1.8141250e+01
   3.9500000e+01   1.6040034e+01
   4.0000000e+01   1.4084132e+01
   4.0500000e+01   1.2329552e+01
   4.1000000e+01   1.0832306e+01
   4.1500000e+01   9.6484031e+00
   4.2000000e+01   8.8338542e+00


==> Data/MinMax_k16_SST/MinMax_Util_L16_SST.dat <==
   1.5000000e+01   4.3541667e+00
   1.5500000e+01   6.7998148e+00
   1.6000000e+01   9.9215993e+00
   1.6500000e+01   1.3575973e+01
   1.7000000e+01   1.7619391e+01
   1.7500000e+01   2.1908304e+01
   1.8000000e+01   2.6299167e+01
   1.8500000e+01   3.0648432e+01
   1.9000000e+01   3.4812554e+01
   1.9500000e+01   3.8647985e+01
   2.0000000e+01   4.2011179e+01
   2.0500000e+01   4.4758588e+01
   2.1000000e+01   4.6746667e+01
   2.1500000e+01   4.7869365e+01
   2.2000000e+01   4.8170623e+01
   2.2500000e+01   4.7731879e+01
   2.3000000e+01   4.6634568e+01
   2.3500000e+01   4.4960130e+01
   2.4000000e+01   4.2790000e+01
   2.4500000e+01   4.0208571e+01
   2.5000000e+01   3.7312052e+01
   2.5500000e+01   3.4199605e+01
   2.6000000e+01   3.0970394e+01
   2.6500000e+01   2.7723583e+01
   2.7000000e+01   2.4558333e+01
   2.7500000e+01   2.1559858e+01
   2.8000000e+01   1.8757559e+01
   2.8500000e+01   1.6166889e+01
   2.9000000e+01   1.3803299e+01
   2.9500000e+01   1.1682241e+01
   3.0000000e+01   9.8191667e+00
   3.0500000e+01   8.2225657e+00
   3.1000000e+01   6.8730830e+00
   3.1500000e+01   5.7444017e+00
   3.2000000e+01   4.8102053e+00
   3.2500000e+01   4.0441770e+00
   3.3000000e+01   3.4200000e+00
   3.3500000e+01   2.9128889e+00
   3.4000000e+01   2.5041833e+00
   3.4500000e+01   2.1767541e+00
   3.5000000e+01   1.9134721e+00
   3.5500000e+01   1.6972082e+00
   3.6000000e+01   1.5108333e+00
   3.6500000e+01   1.3401650e+00
   3.7000000e+01   1.1828073e+00
   3.7500000e+01   1.0393111e+00
   3.8000000e+01   9.1022732e-01
   3.8500000e+01   7.9610667e-01
   3.9000000e+01   6.9750000e-01
   3.9500000e+01   6.1495815e-01
   4.0000000e+01   5.4903194e-01
   4.0500000e+01   5.0027219e-01
   4.1000000e+01   4.6922973e-01
   4.1500000e+01   4.5645540e-01
   4.2000000e+01   4.6250000e-01


==> Data/Overall_Imp/Overall_Imp1.dat <==
   9.0000000e+00   3.2486040e+02
   9.5000000e+00   2.9259137e+02
   1.0000000e+01   2.6215588e+02
   1.0500000e+01   2.3391863e+02
   1.1000000e+01   2.0824432e+02
   1.1500000e+01   1.8549766e+02
   1.2000000e+01   1.6604334e+02
   1.2500000e+01   1.4909340e+02
   1.3000000e+01   1.3361496e+02
   1.3500000e+01   1.1960535e+02
   1.4000000e+01   1.0706191e+02
   1.4500000e+01   9.5981985e+01
   1.5000000e+01   8.6362902e+01
   1.5500000e+01   7.7844174e+01
   1.6000000e+01   7.0064929e+01
   1.6500000e+01   6.3021932e+01
   1.7000000e+01   5.6711946e+01
   1.7500000e+01   5.1131733e+01
   1.8000000e+01   4.6278058e+01
   1.8500000e+01   4.1974484e+01
   1.9000000e+01   3.8044216e+01
   1.9500000e+01   3.4483476e+01
   2.0000000e+01   3.1288489e+01
   2.0500000e+01   2.8455477e+01
   2.1000000e+01   2.5980664e+01
   2.1500000e+01   2.3779815e+01
   2.2000000e+01   2.1768736e+01
   2.2500000e+01   1.9943713e+01
   2.3000000e+01   1.8301029e+01
   2.3500000e+01   1.6836968e+01
   2.4000000e+01   1.5547815e+01
   2.4500000e+01   1.4394662e+01
   2.5000000e+01   1.3339035e+01
   2.5500000e+01   1.2377872e+01
   2.6000000e+01   1.1508107e+01
   2.6500000e+01   1.0726679e+01
   2.7000000e+01   1.0030522e+01
   2.7500000e+01   9.4022341e+00
   2.8000000e+01   8.8249767e+00
   2.8500000e+01   8.2965304e+00
   2.9000000e+01   7.8146759e+00
   2.9500000e+01   7.3771944e+00
   3.0000000e+01   6.9818666e+00
   3.0500000e+01   6.6210660e+00
   3.1000000e+01   6.2876730e+00
   3.1500000e+01   5.9802293e+00
   3.2000000e+01   5.6972766e+00
   3.2500000e+01   5.4373566e+00
   3.3000000e+01   5.1990109e+00
   3.3500000e+01   4.9763265e+00
   3.4000000e+01   4.7658109e+00
   3.4500000e+01   4.5696369e+00
   3.5000000e+01   4.3899773e+00
   3.5500000e+01   4.2290049e+00
   3.6000000e+01   4.0888923e+00


==> Data/Overall_Imp/Overall_Imp2.dat <==
   9.0000000e+00   3.2486040e+02
   9.5000000e+00   2.9259166e+02
   1.0000000e+01   2.6215640e+02
   1.0500000e+01   2.3391927e+02
   1.1000000e+01   2.0824495e+02
   1.1500000e+01   1.8549808e+02
   1.2000000e+01   1.6604334e+02
   1.2500000e+01   1.4910108e+02
   1.3000000e+01   1.3364017e+02
   1.3500000e+01   1.1964808e+02
   1.4000000e+01   1.0711225e+02
   1.4500000e+01   9.6020145e+01
   1.5000000e+01   8.6359209e+01
   1.5500000e+01   7.7804731e+01
   1.6000000e+01   7.0017772e+01
   1.6500000e+01   6.2964445e+01
   1.7000000e+01   5.6610863e+01
   1.7500000e+01   5.0923139e+01
   1.8000000e+01   4.5867387e+01
   1.8500000e+01   4.1287849e+01
   1.9000000e+01   3.7058821e+01
   1.9500000e+01   3.3191496e+01
   2.0000000e+01   2.9697069e+01
   2.0500000e+01   2.6586732e+01
   2.1000000e+01   2.3871680e+01
   2.1500000e+01   2.1427354e+01
   2.2000000e+01   1.9146403e+01
   2.2500000e+01   1.7065832e+01
   2.3000000e+01   1.5222649e+01
   2.3500000e+01   1.3653860e+01
   2.4000000e+01   1.2396470e+01
   2.4500000e+01   1.1362411e+01
   2.5000000e+01   1.0438413e+01
   2.5500000e+01   9.6236768e+00
   2.6000000e+01   8.9174063e+00
   2.6500000e+01   8.3188036e+00
   2.7000000e+01   7.8270711e+00
   2.7500000e+01   7.4186032e+00
   2.8000000e+01   7.0636644e+00
   2.8500000e+01   6.7522628e+00
   2.9000000e+01   6.4744064e+00
   2.9500000e+01   6.2201034e+00
   3.0000000e+01   5.9793617e+00
   3.0500000e+01   5.7516850e+00
   3.1000000e+01   5.5414509e+00
   3.1500000e+01   5.3459787e+00
   3.2000000e+01   5.1625875e+00
   3.2500000e+01   4.9885967e+00
   3.3000000e+01   4.8213254e+00
   3.3500000e+01   4.6595227e+00
   3.4000000e+01   4.5041243e+00
   3.4500000e+01   4.3557294e+00
   3.5000000e+01   4.2149372e+00
   3.5500000e+01   4.0823469e+00
   3.6000000e+01   3.9585578e+00


==> Data/Overall_Imp/Overall_Imp3.dat <==
   9.0000000e+00   2.1817558e+02
   9.5000000e+00   1.9671356e+02
   1.0000000e+01   1.7647025e+02
   1.0500000e+01   1.5768763e+02
   1.1000000e+01   1.4060767e+02
   1.1500000e+01   1.2547232e+02
   1.2000000e+01   1.1252357e+02
   1.2500000e+01   1.0124001e+02
   1.3000000e+01   9.0936649e+01
   1.3500000e+01   8.1610042e+01
   1.4000000e+01   7.3256740e+01
   1.4500000e+01   6.5873296e+01
   1.5000000e+01   5.9456263e+01
   1.5500000e+01   5.3768997e+01
   1.6000000e+01   4.8574867e+01
   1.6500000e+01   4.3870445e+01
   1.7000000e+01   3.9652301e+01
   1.7500000e+01   3.5917008e+01
   1.8000000e+01   3.2661137e+01
   1.8500000e+01   2.9770230e+01
   1.9000000e+01   2.7129533e+01
   1.9500000e+01   2.4735167e+01
   2.0000000e+01   2.2583255e+01
   2.0500000e+01   2.0669921e+01
   2.1000000e+01   1.8991286e+01
   2.1500000e+01   1.7493754e+01
   2.2000000e+01   1.6124081e+01
   2.2500000e+01   1.4878921e+01
   2.3000000e+01   1.3754926e+01
   2.3500000e+01   1.2748749e+01
   2.4000000e+01   1.1857041e+01
   2.4500000e+01   1.1055480e+01
   2.5000000e+01   1.0320281e+01
   2.5500000e+01   9.6489047e+00
   2.6000000e+01   9.0388135e+00
   2.6500000e+01   8.4874691e+00
   2.7000000e+01   7.9923333e+00
   2.7500000e+01   7.5426472e+00
   2.8000000e+01   7.1281929e+00
   2.8500000e+01   6.7472438e+00
   2.9000000e+01   6.3980734e+00
   2.9500000e+01   6.0789550e+00
   3.0000000e+01   5.7881620e+00
   3.0500000e+01   5.5209708e+00
   3.1000000e+01   5.2730805e+00
   3.1500000e+01   5.0433985e+00
   3.2000000e+01   4.8308320e+00
   3.2500000e+01   4.6342883e+00
   3.3000000e+01   4.4526748e+00
   3.3500000e+01   4.2821421e+00
   3.4000000e+01   4.1205179e+00
   3.4500000e+01   3.9692252e+00
   3.5000000e+01   3.8296866e+00
   3.5500000e+01   3.7033252e+00
   3.6000000e+01   3.5915638e+00


==> Data/Overall_Imp/Overall_Imp4.dat <==
   9.0000000e+00   2.1817558e+02
   9.5000000e+00   1.9671357e+02
   1.0000000e+01   1.7647027e+02
   1.0500000e+01   1.5768765e+02
   1.1000000e+01   1.4060769e+02
   1.1500000e+01   1.2547234e+02
   1.2000000e+01   1.1252357e+02
   1.2500000e+01   1.0124033e+02
   1.3000000e+01   9.0937701e+01
   1.3500000e+01   8.1611823e+01
   1.4000000e+01   7.3258841e+01
   1.4500000e+01   6.5874898e+01
   1.5000000e+01   5.9456140e+01
   1.5500000e+01   5.3771277e+01
   1.6000000e+01   4.8585359e+01
   1.6500000e+01   4.3889040e+01
   1.7000000e+01   3.9672977e+01
   1.7500000e+01   3.5927823e+01
   1.8000000e+01   3.2644233e+01
   1.8500000e+01   2.9715963e+01
   1.9000000e+01   2.7038750e+01
   1.9500000e+01   2.4606219e+01
   2.0000000e+01   2.2411993e+01
   2.0500000e+01   2.0449697e+01
   2.1000000e+01   1.8712955e+01
   2.1500000e+01   1.7143158e+01
   2.2000000e+01   1.5690904e+01
   2.2500000e+01   1.4363626e+01
   2.3000000e+01   1.3168760e+01
   2.3500000e+01   1.2113739e+01
   2.4000000e+01   1.1205998e+01
   2.4500000e+01   1.0406771e+01
   2.5000000e+01   9.6742630e+00
   2.5500000e+01   9.0113662e+00
   2.6000000e+01   8.4209718e+00
   2.6500000e+01   7.9059712e+00
   2.7000000e+01   7.4692559e+00
   2.7500000e+01   7.0985734e+00
   2.8000000e+01   6.7730912e+00
   2.8500000e+01   6.4828302e+00
   2.9000000e+01   6.2178115e+00
   2.9500000e+01   5.9680562e+00
   3.0000000e+01   5.7235852e+00
   3.0500000e+01   5.4829616e+00
   3.1000000e+01   5.2522206e+00
   3.1500000e+01   5.0325920e+00
   3.2000000e+01   4.8253051e+00
   3.2500000e+01   4.6315895e+00
   3.3000000e+01   4.4526748e+00
   3.3500000e+01   4.2852563e+00
   3.4000000e+01   4.1259392e+00
   3.4500000e+01   3.9758174e+00
   3.5000000e+01   3.8359849e+00
   3.5500000e+01   3.7075357e+00
   3.6000000e+01   3.5915638e+00


==> Data/Util_BER/Util_BER1.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   2.0489111e-02
   1.3000000e+01   3.7910247e-02
   1.3500000e+01   4.8917656e-02
   1.4000000e+01   5.0165586e-02
   1.4500000e+01   3.8308285e-02
   1.5000000e+01   1.0000000e-02
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   1.0654229e-02
   1.6500000e+01   1.9793453e-01
   1.7000000e+01   6.2539605e-01
   1.7500000e+01   1.3796981e+00
   1.8000000e+01   2.5475000e+00
   1.8500000e+01   4.2015775e+00
   1.9000000e+01   6.3591719e+00
   1.9500000e+01   9.0236411e+00
   2.0000000e+01   1.2198343e+01
   2.0500000e+01   1.5886635e+01
   2.1000000e+01   2.0091875e+01
   2.1500000e+01   2.4787243e+01
   2.2000000e+01   2.9825204e+01
   2.2500000e+01   3.5028048e+01
   2.3000000e+01   4.0218061e+01
   2.3500000e+01   4.5217533e+01
   2.4000000e+01   4.9848750e+01
   2.4500000e+01   5.3970895e+01
   2.5000000e+01   5.7590728e+01
   2.5500000e+01   6.0751901e+01
   2.6000000e+01   6.3498069e+01
   2.6500000e+01   6.5872884e+01
   2.7000000e+01   6.7920000e+01
   2.7500000e+01   6.9664969e+01
   2.8000000e+01   7.1060934e+01
   2.8500000e+01   7.2042940e+01
   2.9000000e+01   7.2546029e+01
   2.9500000e+01   7.2505243e+01
   3.0000000e+01   7.1855625e+01
   3.0500000e+01   7.0553799e+01
   3.1000000e+01   6.8642710e+01
   3.1500000e+01   6.6186885e+01
   3.2000000e+01   6.3250849e+01
   3.2500000e+01   5.9899128e+01
   3.3000000e+01   5.6196250e+01
   3.3500000e+01   5.2206740e+01
   3.4000000e+01   4.7995124e+01
   3.4500000e+01   4.3625928e+01
   3.5000000e+01   3.9163679e+01
   3.5500000e+01   3.4672902e+01
   3.6000000e+01   3.0218125e+01


==> Data/Util_BER/Util_BER2.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   2.1957379e-02
   1.3000000e+01   4.0539524e-02
   1.3500000e+01   5.2128148e-02
   1.4000000e+01   5.3104961e-02
   1.4500000e+01   3.9851675e-02
   1.5000000e+01   8.7500000e-03
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   1.6463118e-01
   1.7000000e+01   5.6376783e-01
   1.7500000e+01   1.2758175e+00
   1.8000000e+01   2.3843750e+00
   1.8500000e+01   3.9611316e+00
   1.9000000e+01   6.0301638e+00
   1.9500000e+01   8.6036440e+00
   2.0000000e+01   1.1693745e+01
   2.0500000e+01   1.5312639e+01
   2.1000000e+01   1.9472500e+01
   2.1500000e+01   2.4154201e+01
   2.2000000e+01   2.9213421e+01
   2.2500000e+01   3.4474543e+01
   2.3000000e+01   3.9761947e+01
   2.3500000e+01   4.4900014e+01
   2.4000000e+01   4.9713125e+01
   2.4500000e+01   5.4058608e+01
   2.5000000e+01   5.7925573e+01
   2.5500000e+01   6.1336075e+01
   2.6000000e+01   6.4312173e+01
   2.6500000e+01   6.6875920e+01
   2.7000000e+01   6.9049375e+01
   2.7500000e+01   7.0854218e+01
   2.8000000e+01   7.2310631e+01
   2.8500000e+01   7.3438421e+01
   2.9000000e+01   7.4257396e+01
   2.9500000e+01   7.4787361e+01
   3.0000000e+01   7.5048125e+01
   3.0500000e+01   7.5047773e+01
   3.1000000e+01   7.4747505e+01
   3.1500000e+01   7.4096802e+01
   3.2000000e+01   7.3045143e+01
   3.2500000e+01   7.1542008e+01
   3.3000000e+01   6.9536875e+01
   3.3500000e+01   6.6979225e+01
   3.4000000e+01   6.3818537e+01
   3.4500000e+01   6.0004291e+01
   3.5000000e+01   5.5485967e+01
   3.5500000e+01   5.0213043e+01
   3.6000000e+01   4.4135000e+01


==> Data/Util_BER/Util_BER3.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   1.0976264e-02
   1.3000000e+01   2.0598660e-02
   1.3500000e+01   2.7183461e-02
   1.4000000e+01   2.9046937e-02
   1.4500000e+01   2.4505359e-02
   1.5000000e+01   1.1875000e-02
   1.5500000e+01   2.7559747e-03
   1.6000000e+01   6.1883776e-02
   1.6500000e+01   2.6727774e-01
   1.7000000e+01   6.9695721e-01
   1.7500000e+01   1.4289415e+00
   1.8000000e+01   2.5412500e+00
   1.8500000e+01   4.1014055e+00
   1.9000000e+01   6.1349449e+00
   1.9500000e+01   8.6569087e+00
   2.0000000e+01   1.1682337e+01
   2.0500000e+01   1.5226271e+01
   2.1000000e+01   1.9303750e+01
   2.1500000e+01   2.3897988e+01
   2.2000000e+01   2.8864887e+01
   2.2500000e+01   3.4028525e+01
   2.3000000e+01   3.9212976e+01
   2.3500000e+01   4.4242318e+01
   2.4000000e+01   4.8940625e+01
   2.4500000e+01   5.3164499e+01
   2.5000000e+01   5.6900644e+01
   2.5500000e+01   6.0168288e+01
   2.6000000e+01   6.2986660e+01
   2.6500000e+01   6.5374987e+01
   2.7000000e+01   6.7352500e+01
   2.7500000e+01   6.8944726e+01
   2.8000000e+01   7.0202396e+01
   2.8500000e+01   7.1182541e+01
   2.9000000e+01   7.1942190e+01
   2.9500000e+01   7.2538375e+01
   3.0000000e+01   7.3028125e+01
   3.0500000e+01   7.3446735e+01
   3.1000000e+01   7.3742548e+01
   3.1500000e+01   7.3842174e+01
   3.2000000e+01   7.3672219e+01
   3.2500000e+01   7.3159292e+01
   3.3000000e+01   7.2230000e+01
   3.3500000e+01   7.0810951e+01
   3.4000000e+01   6.8828753e+01
   3.4500000e+01   6.6210014e+01
   3.5000000e+01   6.2881341e+01
   3.5500000e+01   5.8769342e+01
   3.6000000e+01   5.3800625e+01


==> Data/Util_BER/Util_k16_SST3.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   1.6252317e-02
   1.3500000e+01   2.2795901e-02
   1.4000000e+01   2.6912618e-02
   1.4500000e+01   2.7573605e-02
   1.5000000e+01   2.3750000e-02
   1.5500000e+01   2.7501987e-02
   1.6000000e+01   1.0324594e-01
   1.6500000e+01   3.2848730e-01
   1.7000000e+01   7.8073147e-01
   1.7500000e+01   1.5374839e+00
   1.8000000e+01   2.6762500e+00
   1.8500000e+01   4.2637676e+00
   1.9000000e+01   6.3237037e+00
   1.9500000e+01   8.8689580e+00
   2.0000000e+01   1.1912430e+01
   2.0500000e+01   1.5467019e+01
   2.1000000e+01   1.9545625e+01
   2.1500000e+01   2.4117925e+01
   2.2000000e+01   2.8980712e+01
   2.2500000e+01   3.3887556e+01
   2.3000000e+01   3.8592025e+01
   2.3500000e+01   4.2847692e+01
   2.4000000e+01   4.6408125e+01
   2.4500000e+01   4.9071834e+01
   2.5000000e+01   5.0817081e+01
   2.5500000e+01   5.1667070e+01
   2.6000000e+01   5.1645001e+01
   2.6500000e+01   5.0774077e+01
   2.7000000e+01   4.9077500e+01
   2.7500000e+01   4.6605570e+01
   2.8000000e+01   4.3516981e+01
   2.8500000e+01   3.9997525e+01
   2.9000000e+01   3.6232994e+01
   2.9500000e+01   3.2409180e+01
   3.0000000e+01   2.8711875e+01
   3.0500000e+01   2.5293785e+01
   3.1000000e+01   2.2175272e+01
   3.1500000e+01   1.9343611e+01
   3.2000000e+01   1.6786079e+01
   3.2500000e+01   1.4489950e+01
   3.3000000e+01   1.2442500e+01
   3.3500000e+01   1.0631005e+01
   3.4000000e+01   9.0427406e+00
   3.4500000e+01   7.6649823e+00
   3.5000000e+01   6.4850057e+00
   3.5500000e+01   5.4900864e+00
   3.6000000e+01   4.6675000e+00


==> Data/Util_L64_OST/Util_L64_OST1.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   1.1888630e-02
   1.6500000e+01   1.6506744e-02
   1.7000000e+01   1.7595583e-02
   1.7500000e+01   1.3171287e-02
   1.8000000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   2.0000000e+01   2.6713512e-02
   2.0500000e+01   1.2654220e-01
   2.1000000e+01   2.9500000e-01
   2.1500000e+01   5.4621334e-01
   2.2000000e+01   8.8832645e-01
   2.2500000e+01   1.3279880e+00
   2.3000000e+01   1.8718467e+00
   2.3500000e+01   2.5265511e+00
   2.4000000e+01   3.2987500e+00
   2.4500000e+01   4.1911839e+00
   2.5000000e+01   5.1909609e+00
   2.5500000e+01   6.2812810e+00
   2.6000000e+01   7.4453443e+00
   2.6500000e+01   8.6663506e+00
   2.7000000e+01   9.9275000e+00
   2.7500000e+01   1.1207196e+01
   2.8000000e+01   1.2464659e+01
   2.8500000e+01   1.3654310e+01
   2.9000000e+01   1.4730573e+01
   2.9500000e+01   1.5647870e+01
   3.0000000e+01   1.6360625e+01
   3.0500000e+01   1.6831781e+01
   3.1000000e+01   1.7058368e+01
   3.1500000e+01   1.7045933e+01
   3.2000000e+01   1.6800027e+01
   3.2500000e+01   1.6326200e+01
   3.3000000e+01   1.5630000e+01
   3.3500000e+01   1.4716977e+01
   3.4000000e+01   1.3592681e+01
   3.4500000e+01   1.2262661e+01
   3.5000000e+01   1.0732466e+01
   3.5500000e+01   9.0076457e+00
   3.6000000e+01   7.0937500e+00


==> Data/Util_L64_OST/Util_L64_OST2.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   1.0717403e-02
   1.7000000e+01   1.5611749e-02
   1.7500000e+01   2.0852241e-02
   1.8000000e+01   2.6250000e-02
   1.8500000e+01   3.6948386e-02
   1.9000000e+01   7.9419701e-02
   1.9500000e+01   1.8546848e-01
   2.0000000e+01   3.8689927e-01
   2.0500000e+01   7.1551659e-01
   2.1000000e+01   1.2031250e+00
   2.1500000e+01   1.8737489e+00
   2.2000000e+01   2.7202918e+00
   2.2500000e+01   3.7278774e+00
   2.3000000e+01   4.8816291e+00
   2.3500000e+01   6.1666705e+00
   2.4000000e+01   7.5681250e+00
   2.4500000e+01   9.0694104e+00
   2.5000000e+01   1.0647121e+01
   2.5500000e+01   1.2276147e+01
   2.6000000e+01   1.3931376e+01
   2.6500000e+01   1.5587697e+01
   2.7000000e+01   1.7220000e+01
   2.7500000e+01   1.8787941e+01
   2.8000000e+01   2.0190251e+01
   2.8500000e+01   2.1310426e+01
   2.9000000e+01   2.2031965e+01
   2.9500000e+01   2.2238365e+01
   3.0000000e+01   2.1813125e+01
   3.0500000e+01   2.0683370e+01
   3.1000000e+01   1.8950742e+01
   3.1500000e+01   1.6760509e+01
   3.2000000e+01   1.4257941e+01
   3.2500000e+01   1.1588306e+01
   3.3000000e+01   8.8968750e+00
   3.3500000e+01   6.3289158e+00
   3.4000000e+01   4.0296981e+00
   3.4500000e+01   2.1444909e+00
   3.5000000e+01   8.1856356e-01
   3.5500000e+01   1.9718519e-01
   3.6000000e+01   1.2562500e-01


==> Data/Util_L64_OST/Util_L64_OST3.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3500000e+01   1.2647796e-02
   1.4000000e+01   1.2607391e-02
   1.4500000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   1.3057503e-02
   1.8000000e+01   7.0625000e-02
   1.8500000e+01   1.6611111e-01
   1.9000000e+01   3.2789617e-01
   1.9500000e+01   5.8873513e-01
   2.0000000e+01   9.8138296e-01
   2.0500000e+01   1.5385946e+00
   2.1000000e+01   2.2931250e+00
   2.1500000e+01   3.2706769e+00
   2.2000000e+01   4.4687442e+00
   2.2500000e+01   5.8777685e+00
   2.3000000e+01   7.4881915e+00
   2.3500000e+01   9.2904547e+00
   2.4000000e+01   1.1275000e+01
   2.4500000e+01   1.3411378e+01
   2.5000000e+01   1.5585576e+01
   2.5500000e+01   1.7662691e+01
   2.6000000e+01   1.9507819e+01
   2.6500000e+01   2.0986056e+01
   2.7000000e+01   2.1962500e+01
   2.7500000e+01   2.2332613e+01
   2.8000000e+01   2.2113326e+01
   2.8500000e+01   2.1351937e+01
   2.9000000e+01   2.0095742e+01
   2.9500000e+01   1.8392039e+01
   3.0000000e+01   1.6288125e+01
   3.0500000e+01   1.3844585e+01
   3.1000000e+01   1.1175147e+01
   3.1500000e+01   8.4068284e+00
   3.2000000e+01   5.6666453e+00
   3.2500000e+01   3.0816138e+00
   3.3000000e+01   7.7875000e-01
   3.3500000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.4500000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.5500000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00


==> Data/Util_L64_OST/Util_L64_OST4.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.8000000e+01   1.1375000e-01
   1.8500000e+01   3.0137900e-01
   1.9000000e+01   5.7535038e-01
   1.9500000e+01   9.5014990e-01
   2.0000000e+01   1.4402633e+00
   2.0500000e+01   2.0601764e+00
   2.1000000e+01   2.8243750e+00
   2.1500000e+01   3.7472052e+00
   2.2000000e+01   4.8424553e+00
   2.2500000e+01   6.1237737e+00
   2.3000000e+01   7.6048090e+00
   2.3500000e+01   9.2992099e+00
   2.4000000e+01   1.1220625e+01
   2.4500000e+01   1.3339936e+01
   2.5000000e+01   1.5456958e+01
   2.5500000e+01   1.7328740e+01
   2.6000000e+01   1.8712329e+01
   2.6500000e+01   1.9364775e+01
   2.7000000e+01   1.9043125e+01
   2.7500000e+01   1.7599969e+01
   2.8000000e+01   1.5270059e+01
   2.8500000e+01   1.2383689e+01
   2.9000000e+01   9.2711517e+00
   2.9500000e+01   6.2627410e+00
   3.0000000e+01   3.6887500e+00
   3.0500000e+01   1.8060275e+00
   3.1000000e+01   5.7764359e-01
   3.1500000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.2500000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.3500000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.4500000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.5500000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00


==> Data/Util_L64_OST/Util_L64_OST5.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   1.0763728e-02
   1.3000000e+01   1.9710024e-02
   1.3500000e+01   2.5004093e-02
   1.4000000e+01   2.4811141e-02
   1.4500000e+01   1.7296375e-02
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   6.8748368e-02
   1.8000000e+01   2.1562500e-01
   1.8500000e+01   4.4615353e-01
   1.9000000e+01   7.9531783e-01
   1.9500000e+01   1.3020763e+00
   2.0000000e+01   2.0053872e+00
   2.0500000e+01   2.9442090e+00
   2.1000000e+01   4.1575000e+00
   2.1500000e+01   5.6640235e+00
   2.2000000e+01   7.4017623e+00
   2.2500000e+01   9.2885041e+00
   2.3000000e+01   1.1242037e+01
   2.3500000e+01   1.3180148e+01
   2.4000000e+01   1.5020625e+01
   2.4500000e+01   1.6672015e+01
   2.5000000e+01   1.8005897e+01
   2.5500000e+01   1.8884611e+01
   2.6000000e+01   1.9170494e+01
   2.6500000e+01   1.8725886e+01
   2.7000000e+01   1.7413125e+01
   2.7500000e+01   1.5171841e+01
   2.8000000e+01   1.2250830e+01
   2.8500000e+01   8.9761787e+00
   2.9000000e+01   5.6739735e+00
   2.9500000e+01   2.6703017e+00
   3.0000000e+01   2.9125000e-01
   3.0500000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.1500000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.2500000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.3500000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.4500000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.5500000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00


==> Data/Util_L64_OST/Util_L64_OST6.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   1.0423181e-02
   1.0000000e+01   1.5160990e-02
   1.0500000e+01   1.5350502e-02
   1.1000000e+01   1.2128792e-02
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   1.7320936e-02
   1.6000000e+01   4.3053252e-02
   1.6500000e+01   7.8785882e-02
   1.7000000e+01   1.2610776e-01
   1.7500000e+01   1.8660782e-01
   1.8000000e+01   2.6187500e-01
   1.8500000e+01   3.7056099e-01
   1.9000000e+01   5.9956856e-01
   1.9500000e+01   1.0528632e+00
   2.0000000e+01   1.8344105e+00
   2.0500000e+01   3.0481759e+00
   2.1000000e+01   4.7981250e+00
   2.1500000e+01   7.1218211e+00
   2.2000000e+01   9.7912188e+00
   2.2500000e+01   1.2511871e+01
   2.3000000e+01   1.4989329e+01
   2.3500000e+01   1.6929146e+01
   2.4000000e+01   1.8036875e+01
   2.4500000e+01   1.8103546e+01
   2.5000000e+01   1.7262107e+01
   2.5500000e+01   1.5730983e+01
   2.6000000e+01   1.3728598e+01
   2.6500000e+01   1.1473379e+01
   2.7000000e+01   9.1837500e+00
   2.7500000e+01   7.0459607e+00
   2.8000000e+01   5.1175516e+00
   2.8500000e+01   3.4238869e+00
   2.9000000e+01   1.9903306e+00
   2.9500000e+01   8.4224695e-01
   3.0000000e+01   0.0000000e+00
   3.0500000e+01   0.0000000e+00
   3.1000000e+01   0.0000000e+00
   3.1500000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.2500000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.3500000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.4500000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.5500000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00


==> Data/Util_L64_SST/Util_L64_SST1.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   1.5762401e-02
   1.3000000e+01   2.8822676e-02
   1.3500000e+01   3.6478699e-02
   1.4000000e+01   3.6028344e-02
   1.4500000e+01   2.4769487e-02
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   7.1487694e-02
   1.8000000e+01   2.6750000e-01
   1.8500000e+01   5.8513295e-01
   1.9000000e+01   1.1062592e+00
   1.9500000e+01   1.9249376e+00
   2.0000000e+01   3.1352271e+00
   2.0500000e+01   4.8311866e+00
   2.1000000e+01   7.1068750e+00
   2.1500000e+01   1.0022511e+01
   2.2000000e+01   1.3502953e+01
   2.2500000e+01   1.7439217e+01
   2.3000000e+01   2.1722322e+01
   2.3500000e+01   2.6243286e+01
   2.4000000e+01   3.0893125e+01
   2.4500000e+01   3.5567268e+01
   2.5000000e+01   4.0178782e+01
   2.5500000e+01   4.4645147e+01
   2.6000000e+01   4.8883840e+01
   2.6500000e+01   5.2812340e+01
   2.7000000e+01   5.6348125e+01
   2.7500000e+01   5.9412738e+01
   2.8000000e+01   6.1943978e+01
   2.8500000e+01   6.3883710e+01
   2.9000000e+01   6.5173798e+01
   2.9500000e+01   6.5756107e+01
   3.0000000e+01   6.5572500e+01
   3.0500000e+01   6.4591750e+01
   3.1000000e+01   6.2890260e+01
   3.1500000e+01   6.0571342e+01
   3.2000000e+01   5.7738305e+01
   3.2500000e+01   5.4494463e+01
   3.3000000e+01   5.0943125e+01
   3.3500000e+01   4.7187603e+01
   3.4000000e+01   4.3331209e+01
   3.4500000e+01   3.9477252e+01
   3.5000000e+01   3.5729045e+01
   3.5500000e+01   3.2189899e+01
   3.6000000e+01   2.8963125e+01


==> Data/Util_L64_SST/Util_L64_SST2.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   2.4475951e-02
   1.3000000e+01   4.4811581e-02
   1.3500000e+01   5.6831845e-02
   1.4000000e+01   5.6361698e-02
   1.4500000e+01   3.9226098e-02
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   1.6748475e-01
   1.8000000e+01   5.1000000e-01
   1.8500000e+01   1.0478709e+00
   1.9000000e+01   1.8697593e+00
   1.9500000e+01   3.0750722e+00
   2.0000000e+01   4.7632162e+00
   2.0500000e+01   7.0335982e+00
   2.1000000e+01   9.9856250e+00
   2.1500000e+01   1.3676228e+01
   2.2000000e+01   1.7992435e+01
   2.2500000e+01   2.2778801e+01
   2.3000000e+01   2.7879877e+01
   2.3500000e+01   3.3140217e+01
   2.4000000e+01   3.8404375e+01
   2.4500000e+01   4.3518590e+01
   2.5000000e+01   4.8335847e+01
   2.5500000e+01   5.2710819e+01
   2.6000000e+01   5.6498179e+01
   2.6500000e+01   5.9552598e+01
   2.7000000e+01   6.1728750e+01
   2.7500000e+01   6.2918696e+01
   2.8000000e+01   6.3164062e+01
   2.8500000e+01   6.2543860e+01
   2.9000000e+01   6.1137107e+01
   2.9500000e+01   5.9022815e+01
   3.0000000e+01   5.6280000e+01
   3.0500000e+01   5.2994709e+01
   3.1000000e+01   4.9281124e+01
   3.1500000e+01   4.5260458e+01
   3.2000000e+01   4.1053927e+01
   3.2500000e+01   3.6782744e+01
   3.3000000e+01   3.2568125e+01
   3.3500000e+01   2.8531284e+01
   3.4000000e+01   2.4793434e+01
   3.4500000e+01   2.1475792e+01
   3.5000000e+01   1.8699571e+01
   3.5500000e+01   1.6585985e+01
   3.6000000e+01   1.5256250e+01


==> Data/Util_L64_SST/Util_L64_SST3.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   2.3848371e-02
   1.3000000e+01   4.4025117e-02
   1.3500000e+01   5.6598194e-02
   1.4000000e+01   5.7635562e-02
   1.4500000e+01   4.3205178e-02
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   6.4971042e-02
   1.7000000e+01   3.4288102e-01
   1.7500000e+01   8.5978055e-01
   1.8000000e+01   1.6812500e+00
   1.8500000e+01   2.8705617e+00
   1.9000000e+01   4.4817558e+00
   1.9500000e+01   6.5665645e+00
   2.0000000e+01   9.1767200e+00
   2.0500000e+01   1.2363954e+01
   2.1000000e+01   1.6180000e+01
   2.1500000e+01   2.0636652e+01
   2.2000000e+01   2.5585956e+01
   2.2500000e+01   3.0840021e+01
   2.3000000e+01   3.6210957e+01
   2.3500000e+01   4.1510872e+01
   2.4000000e+01   4.6551875e+01
   2.4500000e+01   5.1153040e+01
   2.5000000e+01   5.5161297e+01
   2.5500000e+01   5.8430539e+01
   2.6000000e+01   6.0814662e+01
   2.6500000e+01   6.2167559e+01
   2.7000000e+01   6.2343125e+01
   2.7500000e+01   6.1258844e+01
   2.8000000e+01   5.9086566e+01
   2.8500000e+01   5.6061728e+01
   2.9000000e+01   5.2419770e+01
   2.9500000e+01   4.8396131e+01
   3.0000000e+01   4.4226250e+01
   3.0500000e+01   4.0111267e+01
   3.1000000e+01   3.6115126e+01
   3.1500000e+01   3.2267471e+01
   3.2000000e+01   2.8597948e+01
   3.2500000e+01   2.5136201e+01
   3.3000000e+01   2.1911875e+01
   3.3500000e+01   1.8954615e+01
   3.4000000e+01   1.6294066e+01
   3.4500000e+01   1.3959873e+01
   3.5000000e+01   1.1981680e+01
   3.5500000e+01   1.0389132e+01
   3.6000000e+01   9.2118750e+00


==> Data/Util_L64_SST/Util_L64_SST4.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   1.6252317e-02
   1.3500000e+01   2.2795901e-02
   1.4000000e+01   2.6912618e-02
   1.4500000e+01   2.7573605e-02
   1.5000000e+01   2.3750000e-02
   1.5500000e+01   2.7501987e-02
   1.6000000e+01   1.0324594e-01
   1.6500000e+01   3.2848730e-01
   1.7000000e+01   7.8073147e-01
   1.7500000e+01   1.5374839e+00
   1.8000000e+01   2.6762500e+00
   1.8500000e+01   4.2637676e+00
   1.9000000e+01   6.3237037e+00
   1.9500000e+01   8.8689580e+00
   2.0000000e+01   1.1912430e+01
   2.0500000e+01   1.5467019e+01
   2.1000000e+01   1.9545625e+01
   2.1500000e+01   2.4117925e+01
   2.2000000e+01   2.8980712e+01
   2.2500000e+01   3.3887556e+01
   2.3000000e+01   3.8592025e+01
   2.3500000e+01   4.2847692e+01
   2.4000000e+01   4.6408125e+01
   2.4500000e+01   4.9071834e+01
   2.5000000e+01   5.0817081e+01
   2.5500000e+01   5.1667070e+01
   2.6000000e+01   5.1645001e+01
   2.6500000e+01   5.0774077e+01
   2.7000000e+01   4.9077500e+01
   2.7500000e+01   4.6605570e+01
   2.8000000e+01   4.3516981e+01
   2.8500000e+01   3.9997525e+01
   2.9000000e+01   3.6232994e+01
   2.9500000e+01   3.2409180e+01
   3.0000000e+01   2.8711875e+01
   3.0500000e+01   2.5293785e+01
   3.1000000e+01   2.2175272e+01
   3.1500000e+01   1.9343611e+01
   3.2000000e+01   1.6786079e+01
   3.2500000e+01   1.4489950e+01
   3.3000000e+01   1.2442500e+01
   3.3500000e+01   1.0631005e+01
   3.4000000e+01   9.0427406e+00
   3.4500000e+01   7.6649823e+00
   3.5000000e+01   6.4850057e+00
   3.5500000e+01   5.4900864e+00
   3.6000000e+01   4.6675000e+00


==> Data/Util_L64_SST/Util_L64_SST5.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   1.5615204e-02
   1.3000000e+01   2.9886849e-02
   1.3500000e+01   4.0638043e-02
   1.4000000e+01   4.5691895e-02
   1.4500000e+01   4.2871511e-02
   1.5000000e+01   3.0000000e-02
   1.5500000e+01   2.0841830e-02
   1.6000000e+01   9.2926906e-02
   1.6500000e+01   3.3972650e-01
   1.7000000e+01   8.5471186e-01
   1.7500000e+01   1.7313543e+00
   1.8000000e+01   3.0631250e+00
   1.8500000e+01   4.9270707e+00
   1.9000000e+01   7.3345398e+00
   1.9500000e+01   1.0280456e+01
   2.0000000e+01   1.3759743e+01
   2.0500000e+01   1.7767325e+01
   2.1000000e+01   2.2298125e+01
   2.1500000e+01   2.7295082e+01
   2.2000000e+01   3.2493196e+01
   2.2500000e+01   3.7575481e+01
   2.3000000e+01   4.2224950e+01
   2.3500000e+01   4.6124618e+01
   2.4000000e+01   4.8957500e+01
   2.4500000e+01   5.0487886e+01
   2.5000000e+01   5.0805175e+01
   2.5500000e+01   5.0080042e+01
   2.6000000e+01   4.8483165e+01
   2.6500000e+01   4.6185217e+01
   2.7000000e+01   4.3356875e+01
   2.7500000e+01   4.0159555e+01
   2.8000000e+01   3.6717632e+01
   2.8500000e+01   3.3146224e+01
   2.9000000e+01   2.9560447e+01
   2.9500000e+01   2.6075417e+01
   3.0000000e+01   2.2806250e+01
   3.0500000e+01   1.9845510e+01
   3.1000000e+01   1.7195546e+01
   3.1500000e+01   1.4836154e+01
   3.2000000e+01   1.2747131e+01
   3.2500000e+01   1.0908273e+01
   3.3000000e+01   9.2993750e+00
   3.3500000e+01   7.9002342e+00
   3.4000000e+01   6.6906465e+00
   3.4500000e+01   5.6504081e+00
   3.5000000e+01   4.7593151e+00
   3.5500000e+01   3.9971637e+00
   3.6000000e+01   3.3437500e+00


==> Data/Util_L64_SST/Util_L64_SST6.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   2.7593334e-02
   1.3000000e+01   5.1678605e-02
   1.3500000e+01   6.7983860e-02
   1.4000000e+01   7.2237145e-02
   1.4500000e+01   6.0166510e-02
   1.5000000e+01   2.7500000e-02
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   2.3763465e-02
   1.6500000e+01   2.3729842e-01
   1.7000000e+01   7.2921151e-01
   1.7500000e+01   1.6005847e+00
   1.8000000e+01   2.9525000e+00
   1.8500000e+01   4.8636478e+00
   1.9000000e+01   7.3231518e+00
   1.9500000e+01   1.0297744e+01
   2.0000000e+01   1.3754158e+01
   2.0500000e+01   1.7659124e+01
   2.1000000e+01   2.1979375e+01
   2.1500000e+01   2.6634739e+01
   2.2000000e+01   3.1357426e+01
   2.2500000e+01   3.5832740e+01
   2.3000000e+01   3.9745987e+01
   2.3500000e+01   4.2782472e+01
   2.4000000e+01   4.4627500e+01
   2.4500000e+01   4.5061198e+01
   2.5000000e+01   4.4242979e+01
   2.5500000e+01   4.2427077e+01
   2.6000000e+01   3.9867728e+01
   2.6500000e+01   3.6819166e+01
   2.7000000e+01   3.3535625e+01
   2.7500000e+01   3.0236728e+01
   2.8000000e+01   2.7003645e+01
   2.8500000e+01   2.3882935e+01
   2.9000000e+01   2.0921156e+01
   2.9500000e+01   1.8164867e+01
   3.0000000e+01   1.5660625e+01
   3.0500000e+01   1.3443272e+01
   3.1000000e+01   1.1500775e+01
   3.1500000e+01   9.8093863e+00
   3.2000000e+01   8.3453561e+00
   3.2500000e+01   7.0849354e+00
   3.3000000e+01   6.0043750e+00
   3.3500000e+01   5.0799257e+00
   3.4000000e+01   4.2878383e+00
   3.4500000e+01   3.6043637e+00
   3.5000000e+01   3.0057527e+00
   3.5500000e+01   2.4682562e+00
   3.6000000e+01   1.9681250e+00


==> Data/Util_k16_OST/Util_k16_OST1.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   8.9521358e-02
   1.2000000e+01   1.9500000e-01
   1.2500000e+01   4.5443698e-01
   1.3000000e+01   9.2130380e-01
   1.3500000e+01   1.6490720e+00
   1.4000000e+01   2.6912131e+00
   1.4500000e+01   4.1011986e+00
   1.5000000e+01   5.9325000e+00
   1.5500000e+01   8.2176058e+00
   1.6000000e+01   1.0905072e+01
   1.6500000e+01   1.3922471e+01
   1.7000000e+01   1.7197377e+01
   1.7500000e+01   2.0657363e+01
   1.8000000e+01   2.4230000e+01
   1.8500000e+01   2.7805869e+01
   1.9000000e+01   3.1127575e+01
   1.9500000e+01   3.3900730e+01
   2.0000000e+01   3.5830944e+01
   2.0500000e+01   3.6623830e+01
   2.1000000e+01   3.5985000e+01
   2.1500000e+01   3.3742043e+01
   2.2000000e+01   3.0210461e+01
   2.2500000e+01   2.5827735e+01
   2.3000000e+01   2.1031346e+01
   2.3500000e+01   1.6258774e+01
   2.4000000e+01   1.1947500e+01
   2.4500000e+01   8.4437027e+00
   2.5000000e+01   5.7283582e+00
   2.5500000e+01   3.6911411e+00
   2.6000000e+01   2.2217259e+00
   2.6500000e+01   1.2097874e+00
   2.7000000e+01   5.4500000e-01
   2.7500000e+01   1.2783371e-01
   2.8000000e+01   0.0000000e+00
   2.8500000e+01   0.0000000e+00
   2.9000000e+01   0.0000000e+00
   2.9500000e+01   0.0000000e+00
   3.0000000e+01   0.0000000e+00
   3.0500000e+01   5.5761024e-02
   3.1000000e+01   8.1106944e-02
   3.1500000e+01   8.2120781e-02
   3.2000000e+01   6.4885555e-02
   3.2500000e+01   3.5484288e-02
   3.3000000e+01   0.0000000e+00
   3.3500000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.4500000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.5500000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00


==> Data/Util_k16_OST/Util_k16_OST2.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.5000000e+01   4.2000000e-01
   1.5500000e+01   1.0854697e+00
   1.6000000e+01   2.0467913e+00
   1.6500000e+01   3.3707473e+00
   1.7000000e+01   5.1241206e+00
   1.7500000e+01   7.3736940e+00
   1.8000000e+01   1.0186250e+01
   1.8500000e+01   1.3599004e+01
   1.9000000e+01   1.7530902e+01
   1.9500000e+01   2.1871322e+01
   2.0000000e+01   2.6509643e+01
   2.0500000e+01   3.1335243e+01
   2.1000000e+01   3.6237500e+01
   2.1500000e+01   4.1053010e+01
   2.2000000e+01   4.5407239e+01
   2.2500000e+01   4.8872870e+01
   2.3000000e+01   5.1022585e+01
   2.3500000e+01   5.1429067e+01
   2.4000000e+01   4.9665000e+01
   2.4500000e+01   4.5496021e+01
   2.5000000e+01   3.9459586e+01
   2.5500000e+01   3.2286105e+01
   2.6000000e+01   2.4705990e+01
   2.6500000e+01   1.7449652e+01
   2.7000000e+01   1.1247500e+01
   2.7500000e+01   6.6589253e+00
   2.8000000e+01   3.5592336e+00
   2.8500000e+01   1.6527100e+00
   2.9000000e+01   6.4363974e-01
   2.9500000e+01   2.3630802e-01
   3.0000000e+01   1.3500000e-01
   3.0500000e+01   9.3104480e-02
   3.1000000e+01   6.0424698e-02
   3.1500000e+01   3.5867507e-02
   3.2000000e+01   1.8339759e-02
   3.2500000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.3500000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.4500000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.5500000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00


==> Data/Util_k16_OST/Util_k16_OST3.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   1.2989720e-02
   1.3000000e+01   2.3780408e-02
   1.3500000e+01   3.0155673e-02
   1.4000000e+01   2.9899121e-02
   1.4500000e+01   2.0794361e-02
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.8000000e+01   1.1375000e-01
   1.8500000e+01   3.0137900e-01
   1.9000000e+01   5.7535038e-01
   1.9500000e+01   9.5014990e-01
   2.0000000e+01   1.4402633e+00
   2.0500000e+01   2.0601764e+00
   2.1000000e+01   2.8243750e+00
   2.1500000e+01   3.7472052e+00
   2.2000000e+01   4.8424553e+00
   2.2500000e+01   6.1237737e+00
   2.3000000e+01   7.6048090e+00
   2.3500000e+01   9.2992099e+00
   2.4000000e+01   1.1220625e+01
   2.4500000e+01   1.3339936e+01
   2.5000000e+01   1.5456958e+01
   2.5500000e+01   1.7328740e+01
   2.6000000e+01   1.8712329e+01
   2.6500000e+01   1.9364775e+01
   2.7000000e+01   1.9043125e+01
   2.7500000e+01   1.7599969e+01
   2.8000000e+01   1.5270059e+01
   2.8500000e+01   1.2383689e+01
   2.9000000e+01   9.2711517e+00
   2.9500000e+01   6.2627410e+00
   3.0000000e+01   3.6887500e+00
   3.0500000e+01   1.8060275e+00
   3.1000000e+01   5.7764359e-01
   3.1500000e+01   0.0000000e+00
   3.2000000e+01   0.0000000e+00
   3.2500000e+01   0.0000000e+00
   3.3000000e+01   0.0000000e+00
   3.3500000e+01   0.0000000e+00
   3.4000000e+01   0.0000000e+00
   3.4500000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.5500000e+01   0.0000000e+00
   3.6000000e+01   0.0000000e+00


==> Data/Util_k16_OST/Util_k16_OST4.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   1.4069080e-02
   1.0500000e+01   1.4244944e-02
   1.1000000e+01   1.1255264e-02
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   1.4951291e-02
   1.6000000e+01   3.0975125e-02
   1.6500000e+01   4.2812956e-02
   1.7000000e+01   4.5206242e-02
   1.7500000e+01   3.2896438e-02
   1.8000000e+01   0.0000000e+00
   1.8500000e+01   0.0000000e+00
   1.9000000e+01   0.0000000e+00
   1.9500000e+01   0.0000000e+00
   2.0000000e+01   0.0000000e+00
   2.0500000e+01   1.4145046e-01
   2.1000000e+01   4.5093750e-01
   2.1500000e+01   9.3020837e-01
   2.2000000e+01   1.6131475e+00
   2.2500000e+01   2.5339255e+00
   2.3000000e+01   3.7267131e+00
   2.3500000e+01   5.2256811e+00
   2.4000000e+01   7.0650000e+00
   2.4500000e+01   9.2683127e+00
   2.5000000e+01   1.1817150e+01
   2.5500000e+01   1.4682516e+01
   2.6000000e+01   1.7835413e+01
   2.6500000e+01   2.1246844e+01
   2.7000000e+01   2.4887812e+01
   2.7500000e+01   2.8673092e+01
   2.8000000e+01   3.2292534e+01
   2.8500000e+01   3.5379761e+01
   2.9000000e+01   3.7568396e+01
   2.9500000e+01   3.8492060e+01
   3.0000000e+01   3.7784375e+01
   3.0500000e+01   3.5212837e+01
   3.1000000e+01   3.1080434e+01
   3.1500000e+01   2.5824025e+01
   3.2000000e+01   1.9880472e+01
   3.2500000e+01   1.3686635e+01
   3.3000000e+01   7.6793750e+00
   3.3500000e+01   2.2955525e+00
   3.4000000e+01   0.0000000e+00
   3.4500000e+01   0.0000000e+00
   3.5000000e+01   0.0000000e+00
   3.5500000e+01   0.0000000e+00
   3.6000000e+01   1.8125000e-02


==> Data/Util_k16_SST/Util_k16_SST1.dat <==
   9.0000000e+00   1.1000000e-01
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   5.7117711e-01
   1.1500000e+01   2.3648755e+00
   1.2000000e+01   4.7700000e+00
   1.2500000e+01   7.7565828e+00
   1.3000000e+01   1.1294656e+01
   1.3500000e+01   1.5354252e+01
   1.4000000e+01   1.9905404e+01
   1.4500000e+01   2.4918142e+01
   1.5000000e+01   3.0362500e+01
   1.5500000e+01   3.6168396e+01
   1.6000000e+01   4.2105297e+01
   1.6500000e+01   4.7902555e+01
   1.7000000e+01   5.3289523e+01
   1.7500000e+01   5.7995554e+01
   1.8000000e+01   6.1750000e+01
   1.8500000e+01   6.4334230e+01
   1.9000000e+01   6.5737673e+01
   1.9500000e+01   6.6001776e+01
   2.0000000e+01   6.5167985e+01
   2.0500000e+01   6.3277744e+01
   2.1000000e+01   6.0372500e+01
   2.1500000e+01   5.6530553e+01
   2.2000000e+01   5.1977621e+01
   2.2500000e+01   4.6976276e+01
   2.3000000e+01   4.1789093e+01
   2.3500000e+01   3.6678643e+01
   2.4000000e+01   3.1907500e+01
   2.4500000e+01   2.7683745e+01
   2.5000000e+01   2.3997492e+01
   2.5500000e+01   2.0784368e+01
   2.6000000e+01   1.7979995e+01
   2.6500000e+01   1.5519998e+01
   2.7000000e+01   1.3340000e+01
   2.7500000e+01   1.1385337e+01
   2.8000000e+01   9.6401872e+00
   2.8500000e+01   8.0984394e+00
   2.9000000e+01   6.7539829e+00
   2.9500000e+01   5.6007067e+00
   3.0000000e+01   4.6325000e+00
   3.0500000e+01   3.8405783e+00
   3.1000000e+01   3.2054623e+00
   3.1500000e+01   2.7049994e+00
   3.2000000e+01   2.3170365e+00
   3.2500000e+01   2.0194210e+00
   3.3000000e+01   1.7900000e+00
   3.3500000e+01   1.6066206e+00
   3.4000000e+01   1.4471301e+00
   3.4500000e+01   1.2893756e+00
   3.5000000e+01   1.1112043e+00
   3.5500000e+01   8.9046340e-01
   3.6000000e+01   6.0500000e-01


==> Data/Util_k16_SST/Util_k16_SST2.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   5.6501205e-01
   1.0000000e+01   7.9457561e-01
   1.0500000e+01   7.7383593e-01
   1.1000000e+01   5.8793827e-01
   1.1500000e+01   3.2202787e-01
   1.2000000e+01   6.1250000e-02
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3500000e+01   1.6116407e-01
   1.4000000e+01   7.7236883e-01
   1.4500000e+01   1.8144324e+00
   1.5000000e+01   3.3725000e+00
   1.5500000e+01   5.5169652e+00
   1.6000000e+01   8.2592145e+00
   1.6500000e+01   1.1595883e+01
   1.7000000e+01   1.5523605e+01
   1.7500000e+01   2.0039016e+01
   1.8000000e+01   2.5138750e+01
   1.8500000e+01   3.0772142e+01
   1.9000000e+01   3.6699321e+01
   1.9500000e+01   4.2633117e+01
   2.0000000e+01   4.8286360e+01
   2.0500000e+01   5.3371877e+01
   2.1000000e+01   5.7602500e+01
   2.1500000e+01   6.0740249e+01
   2.2000000e+01   6.2743918e+01
   2.2500000e+01   6.3621492e+01
   2.3000000e+01   6.3380957e+01
   2.3500000e+01   6.2030297e+01
   2.4000000e+01   5.9577500e+01
   2.4500000e+01   5.6074894e+01
   2.5000000e+01   5.1752182e+01
   2.5500000e+01   4.6883414e+01
   2.6000000e+01   4.1742638e+01
   2.6500000e+01   3.6603900e+01
   2.7000000e+01   3.1741250e+01
   2.7500000e+01   2.7376085e+01
   2.8000000e+01   2.3519204e+01
   2.8500000e+01   2.0128756e+01
   2.9000000e+01   1.7162890e+01
   2.9500000e+01   1.4579755e+01
   3.0000000e+01   1.2337500e+01
   3.0500000e+01   1.0397063e+01
   3.1000000e+01   8.7305381e+00
   3.1500000e+01   7.3128104e+00
   3.2000000e+01   6.1187638e+00
   3.2500000e+01   5.1232823e+00
   3.3000000e+01   4.3012500e+00
   3.3500000e+01   3.6275511e+00
   3.4000000e+01   3.0770696e+00
   3.4500000e+01   2.6246896e+00
   3.5000000e+01   2.2452953e+00
   3.5500000e+01   1.9137707e+00
   3.6000000e+01   1.6050000e+00


==> Data/Util_k16_SST/Util_k16_SST3.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   1.6252317e-02
   1.3500000e+01   2.2795901e-02
   1.4000000e+01   2.6912618e-02
   1.4500000e+01   2.7573605e-02
   1.5000000e+01   2.3750000e-02
   1.5500000e+01   2.7501987e-02
   1.6000000e+01   1.0324594e-01
   1.6500000e+01   3.2848730e-01
   1.7000000e+01   7.8073147e-01
   1.7500000e+01   1.5374839e+00
   1.8000000e+01   2.6762500e+00
   1.8500000e+01   4.2637676e+00
   1.9000000e+01   6.3237037e+00
   1.9500000e+01   8.8689580e+00
   2.0000000e+01   1.1912430e+01
   2.0500000e+01   1.5467019e+01
   2.1000000e+01   1.9545625e+01
   2.1500000e+01   2.4117925e+01
   2.2000000e+01   2.8980712e+01
   2.2500000e+01   3.3887556e+01
   2.3000000e+01   3.8592025e+01
   2.3500000e+01   4.2847692e+01
   2.4000000e+01   4.6408125e+01
   2.4500000e+01   4.9071834e+01
   2.5000000e+01   5.0817081e+01
   2.5500000e+01   5.1667070e+01
   2.6000000e+01   5.1645001e+01
   2.6500000e+01   5.0774077e+01
   2.7000000e+01   4.9077500e+01
   2.7500000e+01   4.6605570e+01
   2.8000000e+01   4.3516981e+01
   2.8500000e+01   3.9997525e+01
   2.9000000e+01   3.6232994e+01
   2.9500000e+01   3.2409180e+01
   3.0000000e+01   2.8711875e+01
   3.0500000e+01   2.5293785e+01
   3.1000000e+01   2.2175272e+01
   3.1500000e+01   1.9343611e+01
   3.2000000e+01   1.6786079e+01
   3.2500000e+01   1.4489950e+01
   3.3000000e+01   1.2442500e+01
   3.3500000e+01   1.0631005e+01
   3.4000000e+01   9.0427406e+00
   3.4500000e+01   7.6649823e+00
   3.5000000e+01   6.4850057e+00
   3.5500000e+01   5.4900864e+00
   3.6000000e+01   4.6675000e+00


==> Data/Util_k16_SST/Util_k16_SST4.dat <==
   9.0000000e+00   0.0000000e+00
   9.5000000e+00   0.0000000e+00
   1.0000000e+01   0.0000000e+00
   1.0500000e+01   0.0000000e+00
   1.1000000e+01   0.0000000e+00
   1.1500000e+01   0.0000000e+00
   1.2000000e+01   0.0000000e+00
   1.2500000e+01   0.0000000e+00
   1.3000000e+01   0.0000000e+00
   1.3500000e+01   0.0000000e+00
   1.4000000e+01   0.0000000e+00
   1.4500000e+01   0.0000000e+00
   1.5000000e+01   0.0000000e+00
   1.5500000e+01   0.0000000e+00
   1.6000000e+01   0.0000000e+00
   1.6500000e+01   0.0000000e+00
   1.7000000e+01   0.0000000e+00
   1.7500000e+01   0.0000000e+00
   1.8000000e+01   1.4062500e-02
   1.8500000e+01   3.1042590e-02
   1.9000000e+01   1.2004804e-01
   1.9500000e+01   3.5212206e-01
   2.0000000e+01   7.9830784e-01
   2.0500000e+01   1.5296486e+00
   2.1000000e+01   2.6171875e+00
   2.1500000e+01   4.1261906e+00
   2.2000000e+01   6.0988150e+00
   2.2500000e+01   8.5714406e+00
   2.3000000e+01   1.1580448e+01
   2.3500000e+01   1.5162216e+01
   2.4000000e+01   1.9353125e+01
   2.4500000e+01   2.4138560e+01
   2.5000000e+01   2.9299924e+01
   2.5500000e+01   3.4567623e+01
   2.6000000e+01   3.9672066e+01
   2.6500000e+01   4.4343660e+01
   2.7000000e+01   4.8312812e+01
   2.7500000e+01   5.1357846e+01
   2.8000000e+01   5.3448748e+01
   2.8500000e+01   5.4603418e+01
   2.9000000e+01   5.4839760e+01
   2.9500000e+01   5.4175674e+01
   3.0000000e+01   5.2629063e+01
   3.0500000e+01   5.0242141e+01
   3.1000000e+01   4.7154380e+01
   3.1500000e+01   4.3529564e+01
   3.2000000e+01   3.9531476e+01
   3.2500000e+01   3.5323902e+01
   3.3000000e+01   3.1070625e+01
   3.3500000e+01   2.6935430e+01
   3.4000000e+01   2.3082100e+01
   3.4500000e+01   1.9674421e+01
   3.5000000e+01   1.6876175e+01
   3.5500000e+01   1.4851149e+01
   3.6000000e+01   1.3763125e+01

